Closed-Form Expressions for Nonlinearity Coefficients in Multimode Fibers

We derive novel approximate closed-form expressions for the nonlinear coupling coefficients appearing in the Manakov equations for multimode fibers for space-division multiplexing in the two regimes of strong and weak coupling. The expressions depend only on few fiber design parameters. In particular, the Manakov coefficients are shown to be simple rational numbers which depend solely on the number of guided modes. The overall nonlinearity coefficients are found to decrease with increasing core radius and to stay nearly constant with increasing refractive index difference between core and cladding. Validation is performed through a numerical approach. The consequences of the findings onto fiber design are discussed in terms of achievable data rates. The analysis is mainly focused on the trenchless parabolic graded-index profile, but considerations on the use of realistic trenches and non-parabolic indices, and on the step-index profile are given.

==> parts/figures/kImgcAna.dat <==
0.000000 0.000000 -0.051153
0.000000 0.301030 -0.176091
0.000000 0.477121 -0.352183
0.000000 0.602060 -0.477121
0.000000 1.000000 -0.875061
0.000000 1.301030 -1.176091
0.000000 1.477121 -1.352183
0.301030 0.000000 -0.176091
0.301030 0.301030 -0.273001
0.301030 0.477121 -0.352183
0.301030 0.602060 -0.477121
0.301030 1.000000 -0.875061
0.301030 1.301030 -1.176091
0.301030 1.477121 -1.352183
0.477121 0.000000 -0.352183
0.477121 0.301030 -0.352183
0.477121 0.477121 -0.419129
0.477121 0.602060 -0.477121
0.477121 1.000000 -0.875061
0.477121 1.301030 -1.176091
0.477121 1.477121 -1.352183
0.602060 0.000000 -0.477121
0.602060 0.301030 -0.477121
0.602060 0.477121 -0.477121
0.602060 0.602060 -0.528274
0.602060 1.000000 -0.875061
0.602060 1.301030 -1.176091
0.602060 1.477121 -1.352183
1.000000 0.000000 -0.875061
1.000000 0.301030 -0.875061
1.000000 0.477121 -0.875061
1.000000 0.602060 -0.875061
1.000000 1.000000 -0.896251
1.000000 1.301030 -1.176091
1.000000 1.477121 -1.352183
1.301030 0.000000 -1.176091
1.301030 0.301030 -1.176091
1.301030 0.477121 -1.176091
1.301030 0.602060 -1.176091
1.301030 1.000000 -1.176091
1.301030 1.301030 -1.186815
1.301030 1.477121 -1.352183
1.477121 0.000000 -1.352183
1.477121 0.301030 -1.352183
1.477121 0.477121 -1.352183
1.477121 0.602060 -1.352183
1.477121 1.000000 -1.352183
1.477121 1.301030 -1.352183
1.477121 1.477121 -1.359361


==> parts/figures/kImgcAna2.dat <==
0.000000 0.000000 -0.051153
0.000000 0.301030 -0.176091
0.000000 0.477121 -0.352183
0.000000 0.602060 -0.477121
0.000000 0.698970 -0.574031
0.000000 0.778151 -0.653213
0.000000 0.845098 -0.720159
0.000000 0.903090 -0.778151
0.000000 0.954243 -0.829304
0.000000 1.000000 -0.875061
0.000000 1.041393 -0.916454
0.000000 1.079181 -0.954243
0.000000 1.113943 -0.989005
0.000000 1.146128 -1.021189
0.000000 1.176091 -1.051153
0.000000 1.204120 -1.079181
0.000000 1.230449 -1.105510
0.000000 1.255273 -1.130334
0.000000 1.278754 -1.153815
0.000000 1.301030 -1.176091
0.000000 1.322219 -1.197281
0.000000 1.342423 -1.217484
0.000000 1.361728 -1.236789
0.000000 1.380211 -1.255273
0.000000 1.397940 -1.273001
0.000000 1.414973 -1.290035
0.000000 1.431364 -1.306425
0.000000 1.447158 -1.322219
0.000000 1.462398 -1.337459
0.000000 1.477121 -1.352183
0.000000 1.491362 -1.366423
0.000000 1.505150 -1.380211
0.301030 0.000000 -0.176091
0.301030 0.301030 -0.273001
0.301030 0.477121 -0.352183
0.301030 0.602060 -0.477121
0.301030 0.698970 -0.574031
0.301030 0.778151 -0.653213
0.301030 0.845098 -0.720159
0.301030 0.903090 -0.778151
0.301030 0.954243 -0.829304
0.301030 1.000000 -0.875061
0.301030 1.041393 -0.916454
0.301030 1.079181 -0.954243
0.301030 1.113943 -0.989005
0.301030 1.146128 -1.021189
0.301030 1.176091 -1.051153
0.301030 1.204120 -1.079181
0.301030 1.230449 -1.105510
0.301030 1.255273 -1.130334
0.301030 1.278754 -1.153815
0.301030 1.301030 -1.176091
0.301030 1.322219 -1.197281
0.301030 1.342423 -1.217484
0.301030 1.361728 -1.236789
0.301030 1.380211 -1.255273
0.301030 1.397940 -1.273001
0.301030 1.414973 -1.290035
0.301030 1.431364 -1.306425
0.301030 1.447158 -1.322219
0.301030 1.462398 -1.337459
0.301030 1.477121 -1.352183
0.301030 1.491362 -1.366423
0.301030 1.505150 -1.380211
0.477121 0.000000 -0.352183
0.477121 0.301030 -0.352183
0.477121 0.477121 -0.419129
0.477121 0.602060 -0.477121
0.477121 0.698970 -0.574031
0.477121 0.778151 -0.653213
0.477121 0.845098 -0.720159
0.477121 0.903090 -0.778151
0.477121 0.954243 -0.829304
0.477121 1.000000 -0.875061
0.477121 1.041393 -0.916454
0.477121 1.079181 -0.954243
0.477121 1.113943 -0.989005
0.477121 1.146128 -1.021189
0.477121 1.176091 -1.051153
0.477121 1.204120 -1.079181
0.477121 1.230449 -1.105510
0.477121 1.255273 -1.130334
0.477121 1.278754 -1.153815
0.477121 1.301030 -1.176091
0.477121 1.322219 -1.197281
0.477121 1.342423 -1.217484
0.477121 1.361728 -1.236789
0.477121 1.380211 -1.255273
0.477121 1.397940 -1.273001
0.477121 1.414973 -1.290035
0.477121 1.431364 -1.306425
0.477121 1.447158 -1.322219
0.477121 1.462398 -1.337459
0.477121 1.477121 -1.352183
0.477121 1.491362 -1.366423
0.477121 1.505150 -1.380211
0.602060 0.000000 -0.477121
0.602060 0.301030 -0.477121
0.602060 0.477121 -0.477121
0.602060 0.602060 -0.528274
0.602060 0.698970 -0.574031
0.602060 0.778151 -0.653213
0.602060 0.845098 -0.720159
0.602060 0.903090 -0.778151
0.602060 0.954243 -0.829304
0.602060 1.000000 -0.875061
0.602060 1.041393 -0.916454
0.602060 1.079181 -0.954243
0.602060 1.113943 -0.989005
0.602060 1.146128 -1.021189
0.602060 1.176091 -1.051153
0.602060 1.204120 -1.079181
0.602060 1.230449 -1.105510
0.602060 1.255273 -1.130334
0.602060 1.278754 -1.153815
0.602060 1.301030 -1.176091
0.602060 1.322219 -1.197281
0.602060 1.342423 -1.217484
0.602060 1.361728 -1.236789
0.602060 1.380211 -1.255273
0.602060 1.397940 -1.273001
0.602060 1.414973 -1.290035
0.602060 1.431364 -1.306425
0.602060 1.447158 -1.322219
0.602060 1.462398 -1.337459
0.602060 1.477121 -1.352183
0.602060 1.491362 -1.366423
0.602060 1.505150 -1.380211
0.698970 0.000000 -0.574031
0.698970 0.301030 -0.574031
0.698970 0.477121 -0.574031
0.698970 0.602060 -0.574031
0.698970 0.698970 -0.615424
0.698970 0.778151 -0.653213
0.698970 0.845098 -0.720159
0.698970 0.903090 -0.778151
0.698970 0.954243 -0.829304
0.698970 1.000000 -0.875061
0.698970 1.041393 -0.916454
0.698970 1.079181 -0.954243
0.698970 1.113943 -0.989005
0.698970 1.146128 -1.021189
0.698970 1.176091 -1.051153
0.698970 1.204120 -1.079181
0.698970 1.230449 -1.105510
0.698970 1.255273 -1.130334
0.698970 1.278754 -1.153815
0.698970 1.301030 -1.176091
0.698970 1.322219 -1.197281
0.698970 1.342423 -1.217484
0.698970 1.361728 -1.236789
0.698970 1.380211 -1.255273
0.698970 1.397940 -1.273001
0.698970 1.414973 -1.290035
0.698970 1.431364 -1.306425
0.698970 1.447158 -1.322219
0.698970 1.462398 -1.337459
0.698970 1.477121 -1.352183
0.698970 1.491362 -1.366423
0.698970 1.505150 -1.380211
0.778151 0.000000 -0.653213
0.778151 0.301030 -0.653213
0.778151 0.477121 -0.653213
0.778151 0.602060 -0.653213
0.778151 0.698970 -0.653213
0.778151 0.778151 -0.687975
0.778151 0.845098 -0.720159
0.778151 0.903090 -0.778151
0.778151 0.954243 -0.829304
0.778151 1.000000 -0.875061
0.778151 1.041393 -0.916454
0.778151 1.079181 -0.954243
0.778151 1.113943 -0.989005
0.778151 1.146128 -1.021189
0.778151 1.176091 -1.051153
0.778151 1.204120 -1.079181
0.778151 1.230449 -1.105510
0.778151 1.255273 -1.130334
0.778151 1.278754 -1.153815
0.778151 1.301030 -1.176091
0.778151 1.322219 -1.197281
0.778151 1.342423 -1.217484
0.778151 1.361728 -1.236789
0.778151 1.380211 -1.255273
0.778151 1.397940 -1.273001
0.778151 1.414973 -1.290035
0.778151 1.431364 -1.306425
0.778151 1.447158 -1.322219
0.778151 1.462398 -1.337459
0.778151 1.477121 -1.352183
0.778151 1.491362 -1.366423
0.778151 1.505150 -1.380211
0.845098 0.000000 -0.720159
0.845098 0.301030 -0.720159
0.845098 0.477121 -0.720159
0.845098 0.602060 -0.720159
0.845098 0.698970 -0.720159
0.845098 0.778151 -0.720159
0.845098 0.845098 -0.750123
0.845098 0.903090 -0.778151
0.845098 0.954243 -0.829304
0.845098 1.000000 -0.875061
0.845098 1.041393 -0.916454
0.845098 1.079181 -0.954243
0.845098 1.113943 -0.989005
0.845098 1.146128 -1.021189
0.845098 1.176091 -1.051153
0.845098 1.204120 -1.079181
0.845098 1.230449 -1.105510
0.845098 1.255273 -1.130334
0.845098 1.278754 -1.153815
0.845098 1.301030 -1.176091
0.845098 1.322219 -1.197281
0.845098 1.342423 -1.217484
0.845098 1.361728 -1.236789
0.845098 1.380211 -1.255273
0.845098 1.397940 -1.273001
0.845098 1.414973 -1.290035
0.845098 1.431364 -1.306425
0.845098 1.447158 -1.322219
0.845098 1.462398 -1.337459
0.845098 1.477121 -1.352183
0.845098 1.491362 -1.366423
0.845098 1.505150 -1.380211
0.903090 0.000000 -0.778151
0.903090 0.301030 -0.778151
0.903090 0.477121 -0.778151
0.903090 0.602060 -0.778151
0.903090 0.698970 -0.778151
0.903090 0.778151 -0.778151
0.903090 0.845098 -0.778151
0.903090 0.903090 -0.804480
0.903090 0.954243 -0.829304
0.903090 1.000000 -0.875061
0.903090 1.041393 -0.916454
0.903090 1.079181 -0.954243
0.903090 1.113943 -0.989005
0.903090 1.146128 -1.021189
0.903090 1.176091 -1.051153
0.903090 1.204120 -1.079181
0.903090 1.230449 -1.105510
0.903090 1.255273 -1.130334
0.903090 1.278754 -1.153815
0.903090 1.301030 -1.176091
0.903090 1.322219 -1.197281
0.903090 1.342423 -1.217484
0.903090 1.361728 -1.236789
0.903090 1.380211 -1.255273
0.903090 1.397940 -1.273001
0.903090 1.414973 -1.290035
0.903090 1.431364 -1.306425
0.903090 1.447158 -1.322219
0.903090 1.462398 -1.337459
0.903090 1.477121 -1.352183
0.903090 1.491362 -1.366423
0.903090 1.505150 -1.380211
0.954243 0.000000 -0.829304
0.954243 0.301030 -0.829304
0.954243 0.477121 -0.829304
0.954243 0.602060 -0.829304
0.954243 0.698970 -0.829304
0.954243 0.778151 -0.829304
0.954243 0.845098 -0.829304
0.954243 0.903090 -0.829304
0.954243 0.954243 -0.852785
0.954243 1.000000 -0.875061
0.954243 1.041393 -0.916454
0.954243 1.079181 -0.954243
0.954243 1.113943 -0.989005
0.954243 1.146128 -1.021189
0.954243 1.176091 -1.051153
0.954243 1.204120 -1.079181
0.954243 1.230449 -1.105510
0.954243 1.255273 -1.130334
0.954243 1.278754 -1.153815
0.954243 1.301030 -1.176091
0.954243 1.322219 -1.197281
0.954243 1.342423 -1.217484
0.954243 1.361728 -1.236789
0.954243 1.380211 -1.255273
0.954243 1.397940 -1.273001
0.954243 1.414973 -1.290035
0.954243 1.431364 -1.306425
0.954243 1.447158 -1.322219
0.954243 1.462398 -1.337459
0.954243 1.477121 -1.352183
0.954243 1.491362 -1.366423
0.954243 1.505150 -1.380211
1.000000 0.000000 -0.875061
1.000000 0.301030 -0.875061
1.000000 0.477121 -0.875061
1.000000 0.602060 -0.875061
1.000000 0.698970 -0.875061
1.000000 0.778151 -0.875061
1.000000 0.845098 -0.875061
1.000000 0.903090 -0.875061
1.000000 0.954243 -0.875061
1.000000 1.000000 -0.896251
1.000000 1.041393 -0.916454
1.000000 1.079181 -0.954243
1.000000 1.113943 -0.989005
1.000000 1.146128 -1.021189
1.000000 1.176091 -1.051153
1.000000 1.204120 -1.079181
1.000000 1.230449 -1.105510
1.000000 1.255273 -1.130334
1.000000 1.278754 -1.153815
1.000000 1.301030 -1.176091
1.000000 1.322219 -1.197281
1.000000 1.342423 -1.217484
1.000000 1.361728 -1.236789
1.000000 1.380211 -1.255273
1.000000 1.397940 -1.273001
1.000000 1.414973 -1.290035
1.000000 1.431364 -1.306425
1.000000 1.447158 -1.322219
1.000000 1.462398 -1.337459
1.000000 1.477121 -1.352183
1.000000 1.491362 -1.366423
1.000000 1.505150 -1.380211
1.041393 0.000000 -0.916454
1.041393 0.301030 -0.916454
1.041393 0.477121 -0.916454
1.041393 0.602060 -0.916454
1.041393 0.698970 -0.916454
1.041393 0.778151 -0.916454
1.041393 0.845098 -0.916454
1.041393 0.903090 -0.916454
1.041393 0.954243 -0.916454
1.041393 1.000000 -0.916454
1.041393 1.041393 -0.935759
1.041393 1.079181 -0.954243
1.041393 1.113943 -0.989005
1.041393 1.146128 -1.021189
1.041393 1.176091 -1.051153
1.041393 1.204120 -1.079181
1.041393 1.230449 -1.105510
1.041393 1.255273 -1.130334
1.041393 1.278754 -1.153815
1.041393 1.301030 -1.176091
1.041393 1.322219 -1.197281
1.041393 1.342423 -1.217484
1.041393 1.361728 -1.236789
1.041393 1.380211 -1.255273
1.041393 1.397940 -1.273001
1.041393 1.414973 -1.290035
1.041393 1.431364 -1.306425
1.041393 1.447158 -1.322219
1.041393 1.462398 -1.337459
1.041393 1.477121 -1.352183
1.041393 1.491362 -1.366423
1.041393 1.505150 -1.380211
1.079181 0.000000 -0.954243
1.079181 0.301030 -0.954243
1.079181 0.477121 -0.954243
1.079181 0.602060 -0.954243
1.079181 0.698970 -0.954243
1.079181 0.778151 -0.954243
1.079181 0.845098 -0.954243
1.079181 0.903090 -0.954243
1.079181 0.954243 -0.954243
1.079181 1.000000 -0.954243
1.079181 1.041393 -0.954243
1.079181 1.079181 -0.971971
1.079181 1.113943 -0.989005
1.079181 1.146128 -1.021189
1.079181 1.176091 -1.051153
1.079181 1.204120 -1.079181
1.079181 1.230449 -1.105510
1.079181 1.255273 -1.130334
1.079181 1.278754 -1.153815
1.079181 1.301030 -1.176091
1.079181 1.322219 -1.197281
1.079181 1.342423 -1.217484
1.079181 1.361728 -1.236789
1.079181 1.380211 -1.255273
1.079181 1.397940 -1.273001
1.079181 1.414973 -1.290035
1.079181 1.431364 -1.306425
1.079181 1.447158 -1.322219
1.079181 1.462398 -1.337459
1.079181 1.477121 -1.352183
1.079181 1.491362 -1.366423
1.079181 1.505150 -1.380211
1.113943 0.000000 -0.989005
1.113943 0.301030 -0.989005
1.113943 0.477121 -0.989005
1.113943 0.602060 -0.989005
1.113943 0.698970 -0.989005
1.113943 0.778151 -0.989005
1.113943 0.845098 -0.989005
1.113943 0.903090 -0.989005
1.113943 0.954243 -0.989005
1.113943 1.000000 -0.989005
1.113943 1.041393 -0.989005
1.113943 1.079181 -0.989005
1.113943 1.113943 -1.005395
1.113943 1.146128 -1.021189
1.113943 1.176091 -1.051153
1.113943 1.204120 -1.079181
1.113943 1.230449 -1.105510
1.113943 1.255273 -1.130334
1.113943 1.278754 -1.153815
1.113943 1.301030 -1.176091
1.113943 1.322219 -1.197281
1.113943 1.342423 -1.217484
1.113943 1.361728 -1.236789
1.113943 1.380211 -1.255273
1.113943 1.397940 -1.273001
1.113943 1.414973 -1.290035
1.113943 1.431364 -1.306425
1.113943 1.447158 -1.322219
1.113943 1.462398 -1.337459
1.113943 1.477121 -1.352183
1.113943 1.491362 -1.366423
1.113943 1.505150 -1.380211
1.146128 0.000000 -1.021189
1.146128 0.301030 -1.021189
1.146128 0.477121 -1.021189
1.146128 0.602060 -1.021189
1.146128 0.698970 -1.021189
1.146128 0.778151 -1.021189
1.146128 0.845098 -1.021189
1.146128 0.903090 -1.021189
1.146128 0.954243 -1.021189
1.146128 1.000000 -1.021189
1.146128 1.041393 -1.021189
1.146128 1.079181 -1.021189
1.146128 1.113943 -1.021189
1.146128 1.146128 -1.036429
1.146128 1.176091 -1.051153
1.146128 1.204120 -1.079181
1.146128 1.230449 -1.105510
1.146128 1.255273 -1.130334
1.146128 1.278754 -1.153815
1.146128 1.301030 -1.176091
1.146128 1.322219 -1.197281
1.146128 1.342423 -1.217484
1.146128 1.361728 -1.236789
1.146128 1.380211 -1.255273
1.146128 1.397940 -1.273001
1.146128 1.414973 -1.290035
1.146128 1.431364 -1.306425
1.146128 1.447158 -1.322219
1.146128 1.462398 -1.337459
1.146128 1.477121 -1.352183
1.146128 1.491362 -1.366423
1.146128 1.505150 -1.380211
1.176091 0.000000 -1.051153
1.176091 0.301030 -1.051153
1.176091 0.477121 -1.051153
1.176091 0.602060 -1.051153
1.176091 0.698970 -1.051153
1.176091 0.778151 -1.051153
1.176091 0.845098 -1.051153
1.176091 0.903090 -1.051153
1.176091 0.954243 -1.051153
1.176091 1.000000 -1.051153
1.176091 1.041393 -1.051153
1.176091 1.079181 -1.051153
1.176091 1.113943 -1.051153
1.176091 1.146128 -1.051153
1.176091 1.176091 -1.065393
1.176091 1.204120 -1.079181
1.176091 1.230449 -1.105510
1.176091 1.255273 -1.130334
1.176091 1.278754 -1.153815
1.176091 1.301030 -1.176091
1.176091 1.322219 -1.197281
1.176091 1.342423 -1.217484
1.176091 1.361728 -1.236789
1.176091 1.380211 -1.255273
1.176091 1.397940 -1.273001
1.176091 1.414973 -1.290035
1.176091 1.431364 -1.306425
1.176091 1.447158 -1.322219
1.176091 1.462398 -1.337459
1.176091 1.477121 -1.352183
1.176091 1.491362 -1.366423
1.176091 1.505150 -1.380211
1.204120 0.000000 -1.079181
1.204120 0.301030 -1.079181
1.204120 0.477121 -1.079181
1.204120 0.602060 -1.079181
1.204120 0.698970 -1.079181
1.204120 0.778151 -1.079181
1.204120 0.845098 -1.079181
1.204120 0.903090 -1.079181
1.204120 0.954243 -1.079181
1.204120 1.000000 -1.079181
1.204120 1.041393 -1.079181
1.204120 1.079181 -1.079181
1.204120 1.113943 -1.079181
1.204120 1.146128 -1.079181
1.204120 1.176091 -1.079181
1.204120 1.204120 -1.092545
1.204120 1.230449 -1.105510
1.204120 1.255273 -1.130334
1.204120 1.278754 -1.153815
1.204120 1.301030 -1.176091
1.204120 1.322219 -1.197281
1.204120 1.342423 -1.217484
1.204120 1.361728 -1.236789
1.204120 1.380211 -1.255273
1.204120 1.397940 -1.273001
1.204120 1.414973 -1.290035
1.204120 1.431364 -1.306425
1.204120 1.447158 -1.322219
1.204120 1.462398 -1.337459
1.204120 1.477121 -1.352183
1.204120 1.491362 -1.366423
1.204120 1.505150 -1.380211
1.230449 0.000000 -1.105510
1.230449 0.301030 -1.105510
1.230449 0.477121 -1.105510
1.230449 0.602060 -1.105510
1.230449 0.698970 -1.105510
1.230449 0.778151 -1.105510
1.230449 0.845098 -1.105510
1.230449 0.903090 -1.105510
1.230449 0.954243 -1.105510
1.230449 1.000000 -1.105510
1.230449 1.041393 -1.105510
1.230449 1.079181 -1.105510
1.230449 1.113943 -1.105510
1.230449 1.146128 -1.105510
1.230449 1.176091 -1.105510
1.230449 1.204120 -1.105510
1.230449 1.230449 -1.118099
1.230449 1.255273 -1.130334
1.230449 1.278754 -1.153815
1.230449 1.301030 -1.176091
1.230449 1.322219 -1.197281
1.230449 1.342423 -1.217484
1.230449 1.361728 -1.236789
1.230449 1.380211 -1.255273
1.230449 1.397940 -1.273001
1.230449 1.414973 -1.290035
1.230449 1.431364 -1.306425
1.230449 1.447158 -1.322219
1.230449 1.462398 -1.337459
1.230449 1.477121 -1.352183
1.230449 1.491362 -1.366423
1.230449 1.505150 -1.380211
1.255273 0.000000 -1.130334
1.255273 0.301030 -1.130334
1.255273 0.477121 -1.130334
1.255273 0.602060 -1.130334
1.255273 0.698970 -1.130334
1.255273 0.778151 -1.130334
1.255273 0.845098 -1.130334
1.255273 0.903090 -1.130334
1.255273 0.954243 -1.130334
1.255273 1.000000 -1.130334
1.255273 1.041393 -1.130334
1.255273 1.079181 -1.130334
1.255273 1.113943 -1.130334
1.255273 1.146128 -1.130334
1.255273 1.176091 -1.130334
1.255273 1.204120 -1.130334
1.255273 1.230449 -1.130334
1.255273 1.255273 -1.142233
1.255273 1.278754 -1.153815
1.255273 1.301030 -1.176091
1.255273 1.322219 -1.197281
1.255273 1.342423 -1.217484
1.255273 1.361728 -1.236789
1.255273 1.380211 -1.255273
1.255273 1.397940 -1.273001
1.255273 1.414973 -1.290035
1.255273 1.431364 -1.306425
1.255273 1.447158 -1.322219
1.255273 1.462398 -1.337459
1.255273 1.477121 -1.352183
1.255273 1.491362 -1.366423
1.255273 1.505150 -1.380211
1.278754 0.000000 -1.153815
1.278754 0.301030 -1.153815
1.278754 0.477121 -1.153815
1.278754 0.602060 -1.153815
1.278754 0.698970 -1.153815
1.278754 0.778151 -1.153815
1.278754 0.845098 -1.153815
1.278754 0.903090 -1.153815
1.278754 0.954243 -1.153815
1.278754 1.000000 -1.153815
1.278754 1.041393 -1.153815
1.278754 1.079181 -1.153815
1.278754 1.113943 -1.153815
1.278754 1.146128 -1.153815
1.278754 1.176091 -1.153815
1.278754 1.204120 -1.153815
1.278754 1.230449 -1.153815
1.278754 1.255273 -1.153815
1.278754 1.278754 -1.165096
1.278754 1.301030 -1.176091
1.278754 1.322219 -1.197281
1.278754 1.342423 -1.217484
1.278754 1.361728 -1.236789
1.278754 1.380211 -1.255273
1.278754 1.397940 -1.273001
1.278754 1.414973 -1.290035
1.278754 1.431364 -1.306425
1.278754 1.447158 -1.322219
1.278754 1.462398 -1.337459
1.278754 1.477121 -1.352183
1.278754 1.491362 -1.366423
1.278754 1.505150 -1.380211
1.301030 0.000000 -1.176091
1.301030 0.301030 -1.176091
1.301030 0.477121 -1.176091
1.301030 0.602060 -1.176091
1.301030 0.698970 -1.176091
1.301030 0.778151 -1.176091
1.301030 0.845098 -1.176091
1.301030 0.903090 -1.176091
1.301030 0.954243 -1.176091
1.301030 1.000000 -1.176091
1.301030 1.041393 -1.176091
1.301030 1.079181 -1.176091
1.301030 1.113943 -1.176091
1.301030 1.146128 -1.176091
1.301030 1.176091 -1.176091
1.301030 1.204120 -1.176091
1.301030 1.230449 -1.176091
1.301030 1.255273 -1.176091
1.301030 1.278754 -1.176091
1.301030 1.301030 -1.186815
1.301030 1.322219 -1.197281
1.301030 1.342423 -1.217484
1.301030 1.361728 -1.236789
1.301030 1.380211 -1.255273
1.301030 1.397940 -1.273001
1.301030 1.414973 -1.290035
1.301030 1.431364 -1.306425
1.301030 1.447158 -1.322219
1.301030 1.462398 -1.337459
1.301030 1.477121 -1.352183
1.301030 1.491362 -1.366423
1.301030 1.505150 -1.380211
1.322219 0.000000 -1.197281
1.322219 0.301030 -1.197281
1.322219 0.477121 -1.197281
1.322219 0.602060 -1.197281
1.322219 0.698970 -1.197281
1.322219 0.778151 -1.197281
1.322219 0.845098 -1.197281
1.322219 0.903090 -1.197281
1.322219 0.954243 -1.197281
1.322219 1.000000 -1.197281
1.322219 1.041393 -1.197281
1.322219 1.079181 -1.197281
1.322219 1.113943 -1.197281
1.322219 1.146128 -1.197281
1.322219 1.176091 -1.197281
1.322219 1.204120 -1.197281
1.322219 1.230449 -1.197281
1.322219 1.255273 -1.197281
1.322219 1.278754 -1.197281
1.322219 1.301030 -1.197281
1.322219 1.322219 -1.207500
1.322219 1.342423 -1.217484
1.322219 1.361728 -1.236789
1.322219 1.380211 -1.255273
1.322219 1.397940 -1.273001
1.322219 1.414973 -1.290035
1.322219 1.431364 -1.306425
1.322219 1.447158 -1.322219
1.322219 1.462398 -1.337459
1.322219 1.477121 -1.352183
1.322219 1.491362 -1.366423
1.322219 1.505150 -1.380211
1.342423 0.000000 -1.217484
1.342423 0.301030 -1.217484
1.342423 0.477121 -1.217484
1.342423 0.602060 -1.217484
1.342423 0.698970 -1.217484
1.342423 0.778151 -1.217484
1.342423 0.845098 -1.217484
1.342423 0.903090 -1.217484
1.342423 0.954243 -1.217484
1.342423 1.000000 -1.217484
1.342423 1.041393 -1.217484
1.342423 1.079181 -1.217484
1.342423 1.113943 -1.217484
1.342423 1.146128 -1.217484
1.342423 1.176091 -1.217484
1.342423 1.204120 -1.217484
1.342423 1.230449 -1.217484
1.342423 1.255273 -1.217484
1.342423 1.278754 -1.217484
1.342423 1.301030 -1.217484
1.342423 1.322219 -1.217484
1.342423 1.342423 -1.227244
1.342423 1.361728 -1.236789
1.342423 1.380211 -1.255273
1.342423 1.397940 -1.273001
1.342423 1.414973 -1.290035
1.342423 1.431364 -1.306425
1.342423 1.447158 -1.322219
1.342423 1.462398 -1.337459
1.342423 1.477121 -1.352183
1.342423 1.491362 -1.366423
1.342423 1.505150 -1.380211
1.361728 0.000000 -1.236789
1.361728 0.301030 -1.236789
1.361728 0.477121 -1.236789
1.361728 0.602060 -1.236789
1.361728 0.698970 -1.236789
1.361728 0.778151 -1.236789
1.361728 0.845098 -1.236789
1.361728 0.903090 -1.236789
1.361728 0.954243 -1.236789
1.361728 1.000000 -1.236789
1.361728 1.041393 -1.236789
1.361728 1.079181 -1.236789
1.361728 1.113943 -1.236789
1.361728 1.146128 -1.236789
1.361728 1.176091 -1.236789
1.361728 1.204120 -1.236789
1.361728 1.230449 -1.236789
1.361728 1.255273 -1.236789
1.361728 1.278754 -1.236789
1.361728 1.301030 -1.236789
1.361728 1.322219 -1.236789
1.361728 1.342423 -1.236789
1.361728 1.361728 -1.246129
1.361728 1.380211 -1.255273
1.361728 1.397940 -1.273001
1.361728 1.414973 -1.290035
1.361728 1.431364 -1.306425
1.361728 1.447158 -1.322219
1.361728 1.462398 -1.337459
1.361728 1.477121 -1.352183
1.361728 1.491362 -1.366423
1.361728 1.505150 -1.380211
1.380211 0.000000 -1.255273
1.380211 0.301030 -1.255273
1.380211 0.477121 -1.255273
1.380211 0.602060 -1.255273
1.380211 0.698970 -1.255273
1.380211 0.778151 -1.255273
1.380211 0.845098 -1.255273
1.380211 0.903090 -1.255273
1.380211 0.954243 -1.255273
1.380211 1.000000 -1.255273
1.380211 1.041393 -1.255273
1.380211 1.079181 -1.255273
1.380211 1.113943 -1.255273
1.380211 1.146128 -1.255273
1.380211 1.176091 -1.255273
1.380211 1.204120 -1.255273
1.380211 1.230449 -1.255273
1.380211 1.255273 -1.255273
1.380211 1.278754 -1.255273
1.380211 1.301030 -1.255273
1.380211 1.322219 -1.255273
1.380211 1.342423 -1.255273
1.380211 1.361728 -1.255273
1.380211 1.380211 -1.264227
1.380211 1.397940 -1.273001
1.380211 1.414973 -1.290035
1.380211 1.431364 -1.306425
1.380211 1.447158 -1.322219
1.380211 1.462398 -1.337459
1.380211 1.477121 -1.352183
1.380211 1.491362 -1.366423
1.380211 1.505150 -1.380211
1.397940 0.000000 -1.273001
1.397940 0.301030 -1.273001
1.397940 0.477121 -1.273001
1.397940 0.602060 -1.273001
1.397940 0.698970 -1.273001
1.397940 0.778151 -1.273001
1.397940 0.845098 -1.273001
1.397940 0.903090 -1.273001
1.397940 0.954243 -1.273001
1.397940 1.000000 -1.273001
1.397940 1.041393 -1.273001
1.397940 1.079181 -1.273001
1.397940 1.113943 -1.273001
1.397940 1.146128 -1.273001
1.397940 1.176091 -1.273001
1.397940 1.204120 -1.273001
1.397940 1.230449 -1.273001
1.397940 1.255273 -1.273001
1.397940 1.278754 -1.273001
1.397940 1.301030 -1.273001
1.397940 1.322219 -1.273001
1.397940 1.342423 -1.273001
1.397940 1.361728 -1.273001
1.397940 1.380211 -1.273001
1.397940 1.397940 -1.281601
1.397940 1.414973 -1.290035
1.397940 1.431364 -1.306425
1.397940 1.447158 -1.322219
1.397940 1.462398 -1.337459
1.397940 1.477121 -1.352183
1.397940 1.491362 -1.366423
1.397940 1.505150 -1.380211
1.414973 0.000000 -1.290035
1.414973 0.301030 -1.290035
1.414973 0.477121 -1.290035
1.414973 0.602060 -1.290035
1.414973 0.698970 -1.290035
1.414973 0.778151 -1.290035
1.414973 0.845098 -1.290035
1.414973 0.903090 -1.290035
1.414973 0.954243 -1.290035
1.414973 1.000000 -1.290035
1.414973 1.041393 -1.290035
1.414973 1.079181 -1.290035
1.414973 1.113943 -1.290035
1.414973 1.146128 -1.290035
1.414973 1.176091 -1.290035
1.414973 1.204120 -1.290035
1.414973 1.230449 -1.290035
1.414973 1.255273 -1.290035
1.414973 1.278754 -1.290035
1.414973 1.301030 -1.290035
1.414973 1.322219 -1.290035
1.414973 1.342423 -1.290035
1.414973 1.361728 -1.290035
1.414973 1.380211 -1.290035
1.414973 1.397940 -1.290035
1.414973 1.414973 -1.298307
1.414973 1.431364 -1.306425
1.414973 1.447158 -1.322219
1.414973 1.462398 -1.337459
1.414973 1.477121 -1.352183
1.414973 1.491362 -1.366423
1.414973 1.505150 -1.380211
1.431364 0.000000 -1.306425
1.431364 0.301030 -1.306425
1.431364 0.477121 -1.306425
1.431364 0.602060 -1.306425
1.431364 0.698970 -1.306425
1.431364 0.778151 -1.306425
1.431364 0.845098 -1.306425
1.431364 0.903090 -1.306425
1.431364 0.954243 -1.306425
1.431364 1.000000 -1.306425
1.431364 1.041393 -1.306425
1.431364 1.079181 -1.306425
1.431364 1.113943 -1.306425
1.431364 1.146128 -1.306425
1.431364 1.176091 -1.306425
1.431364 1.204120 -1.306425
1.431364 1.230449 -1.306425
1.431364 1.255273 -1.306425
1.431364 1.278754 -1.306425
1.431364 1.301030 -1.306425
1.431364 1.322219 -1.306425
1.431364 1.342423 -1.306425
1.431364 1.361728 -1.306425
1.431364 1.380211 -1.306425
1.431364 1.397940 -1.306425
1.431364 1.414973 -1.306425
1.431364 1.431364 -1.314394
1.431364 1.447158 -1.322219
1.431364 1.462398 -1.337459
1.431364 1.477121 -1.352183
1.431364 1.491362 -1.366423
1.431364 1.505150 -1.380211
1.447158 0.000000 -1.322219
1.447158 0.301030 -1.322219
1.447158 0.477121 -1.322219
1.447158 0.602060 -1.322219
1.447158 0.698970 -1.322219
1.447158 0.778151 -1.322219
1.447158 0.845098 -1.322219
1.447158 0.903090 -1.322219
1.447158 0.954243 -1.322219
1.447158 1.000000 -1.322219
1.447158 1.041393 -1.322219
1.447158 1.079181 -1.322219
1.447158 1.113943 -1.322219
1.447158 1.146128 -1.322219
1.447158 1.176091 -1.322219
1.447158 1.204120 -1.322219
1.447158 1.230449 -1.322219
1.447158 1.255273 -1.322219
1.447158 1.278754 -1.322219
1.447158 1.301030 -1.322219
1.447158 1.322219 -1.322219
1.447158 1.342423 -1.322219
1.447158 1.361728 -1.322219
1.447158 1.380211 -1.322219
1.447158 1.397940 -1.322219
1.447158 1.414973 -1.322219
1.447158 1.431364 -1.322219
1.447158 1.447158 -1.329906
1.447158 1.462398 -1.337459
1.447158 1.477121 -1.352183
1.447158 1.491362 -1.366423
1.447158 1.505150 -1.380211
1.462398 0.000000 -1.337459
1.462398 0.301030 -1.337459
1.462398 0.477121 -1.337459
1.462398 0.602060 -1.337459
1.462398 0.698970 -1.337459
1.462398 0.778151 -1.337459
1.462398 0.845098 -1.337459
1.462398 0.903090 -1.337459
1.462398 0.954243 -1.337459
1.462398 1.000000 -1.337459
1.462398 1.041393 -1.337459
1.462398 1.079181 -1.337459
1.462398 1.113943 -1.337459
1.462398 1.146128 -1.337459
1.462398 1.176091 -1.337459
1.462398 1.204120 -1.337459
1.462398 1.230449 -1.337459
1.462398 1.255273 -1.337459
1.462398 1.278754 -1.337459
1.462398 1.301030 -1.337459
1.462398 1.322219 -1.337459
1.462398 1.342423 -1.337459
1.462398 1.361728 -1.337459
1.462398 1.380211 -1.337459
1.462398 1.397940 -1.337459
1.462398 1.414973 -1.337459
1.462398 1.431364 -1.337459
1.462398 1.447158 -1.337459
1.462398 1.462398 -1.344883
1.462398 1.477121 -1.352183
1.462398 1.491362 -1.366423
1.462398 1.505150 -1.380211
1.477121 0.000000 -1.352183
1.477121 0.301030 -1.352183
1.477121 0.477121 -1.352183
1.477121 0.602060 -1.352183
1.477121 0.698970 -1.352183
1.477121 0.778151 -1.352183
1.477121 0.845098 -1.352183
1.477121 0.903090 -1.352183
1.477121 0.954243 -1.352183
1.477121 1.000000 -1.352183
1.477121 1.041393 -1.352183
1.477121 1.079181 -1.352183
1.477121 1.113943 -1.352183
1.477121 1.146128 -1.352183
1.477121 1.176091 -1.352183
1.477121 1.204120 -1.352183
1.477121 1.230449 -1.352183
1.477121 1.255273 -1.352183
1.477121 1.278754 -1.352183
1.477121 1.301030 -1.352183
1.477121 1.322219 -1.352183
1.477121 1.342423 -1.352183
1.477121 1.361728 -1.352183
1.477121 1.380211 -1.352183
1.477121 1.397940 -1.352183
1.477121 1.414973 -1.352183
1.477121 1.431364 -1.352183
1.477121 1.447158 -1.352183
1.477121 1.462398 -1.352183
1.477121 1.477121 -1.359361
1.477121 1.491362 -1.366423
1.477121 1.505150 -1.380211
1.491362 0.000000 -1.366423
1.491362 0.301030 -1.366423
1.491362 0.477121 -1.366423
1.491362 0.602060 -1.366423
1.491362 0.698970 -1.366423
1.491362 0.778151 -1.366423
1.491362 0.845098 -1.366423
1.491362 0.903090 -1.366423
1.491362 0.954243 -1.366423
1.491362 1.000000 -1.366423
1.491362 1.041393 -1.366423
1.491362 1.079181 -1.366423
1.491362 1.113943 -1.366423
1.491362 1.146128 -1.366423
1.491362 1.176091 -1.366423
1.491362 1.204120 -1.366423
1.491362 1.230449 -1.366423
1.491362 1.255273 -1.366423
1.491362 1.278754 -1.366423
1.491362 1.301030 -1.366423
1.491362 1.322219 -1.366423
1.491362 1.342423 -1.366423
1.491362 1.361728 -1.366423
1.491362 1.380211 -1.366423
1.491362 1.397940 -1.366423
1.491362 1.414973 -1.366423
1.491362 1.431364 -1.366423
1.491362 1.447158 -1.366423
1.491362 1.462398 -1.366423
1.491362 1.477121 -1.366423
1.491362 1.491362 -1.373372
1.491362 1.505150 -1.380211
1.505150 0.000000 -1.380211
1.505150 0.301030 -1.380211
1.505150 0.477121 -1.380211
1.505150 0.602060 -1.380211
1.505150 0.698970 -1.380211
1.505150 0.778151 -1.380211
1.505150 0.845098 -1.380211
1.505150 0.903090 -1.380211
1.505150 0.954243 -1.380211
1.505150 1.000000 -1.380211
1.505150 1.041393 -1.380211
1.505150 1.079181 -1.380211
1.505150 1.113943 -1.380211
1.505150 1.146128 -1.380211
1.505150 1.176091 -1.380211
1.505150 1.204120 -1.380211
1.505150 1.230449 -1.380211
1.505150 1.255273 -1.380211
1.505150 1.278754 -1.380211
1.505150 1.301030 -1.380211
1.505150 1.322219 -1.380211
1.505150 1.342423 -1.380211
1.505150 1.361728 -1.380211
1.505150 1.380211 -1.380211
1.505150 1.397940 -1.380211
1.505150 1.414973 -1.380211
1.505150 1.431364 -1.380211
1.505150 1.447158 -1.380211
1.505150 1.462398 -1.380211
1.505150 1.477121 -1.380211
1.505150 1.491362 -1.380211
1.505150 1.505150 -1.386945


==> parts/figures/kImgcFit.dat <==
0.000000 0.000000 -0.051153
0.000000 0.301030 -0.176091
0.000000 0.477121 -0.352183
0.000000 0.602060 -0.477121
0.000000 0.698970 -0.574031
0.000000 0.778151 -0.653213
0.000000 0.845098 -0.720159
0.000000 0.903090 -0.778151
0.000000 0.954243 -0.829304
0.000000 1.000000 -0.875061
0.000000 1.041393 -0.916454
0.000000 1.079181 -0.954243
0.000000 1.113943 -0.989005
0.000000 1.146128 -1.021189
0.000000 1.176091 -1.051153
0.000000 1.204120 -1.079181
0.000000 1.230449 -1.105510
0.000000 1.255273 -1.130334
0.000000 1.278754 -1.153815
0.000000 1.301030 -1.176091
0.000000 1.322219 -1.197281
0.000000 1.342423 -1.217484
0.000000 1.361728 -1.236789
0.000000 1.380211 -1.255273
0.000000 1.397940 -1.273001
0.000000 1.414973 -1.290035
0.000000 1.431364 -1.306425
0.000000 1.447158 -1.322219
0.000000 1.462398 -1.337459
0.000000 1.477121 -1.352183
0.000000 1.491362 -1.366423
0.000000 1.505150 -1.380211
0.301030 0.000000 -0.176091
0.301030 0.301030 -0.273001
0.301030 0.477121 -0.352183
0.301030 0.602060 -0.477121
0.301030 0.698970 -0.574031
0.301030 0.778151 -0.653213
0.301030 0.845098 -0.720159
0.301030 0.903090 -0.778151
0.301030 0.954243 -0.829304
0.301030 1.000000 -0.875061
0.301030 1.041393 -0.916454
0.301030 1.079181 -0.954243
0.301030 1.113943 -0.989005
0.301030 1.146128 -1.021189
0.301030 1.176091 -1.051153
0.301030 1.204120 -1.079181
0.301030 1.230449 -1.105510
0.301030 1.255273 -1.130334
0.301030 1.278754 -1.153815
0.301030 1.301030 -1.176091
0.301030 1.322219 -1.197281
0.301030 1.342423 -1.217484
0.301030 1.361728 -1.236789
0.301030 1.380211 -1.255273
0.301030 1.397940 -1.273001
0.301030 1.414973 -1.290035
0.301030 1.431364 -1.306425
0.301030 1.447158 -1.322219
0.301030 1.462398 -1.337459
0.301030 1.477121 -1.352183
0.301030 1.491362 -1.366423
0.301030 1.505150 -1.380211
0.477121 0.000000 -0.352183
0.477121 0.301030 -0.352183
0.477121 0.477121 -0.419129
0.477121 0.602060 -0.477121
0.477121 0.698970 -0.574031
0.477121 0.778151 -0.653213
0.477121 0.845098 -0.720159
0.477121 0.903090 -0.778151
0.477121 0.954243 -0.829304
0.477121 1.000000 -0.875061
0.477121 1.041393 -0.916454
0.477121 1.079181 -0.954243
0.477121 1.113943 -0.989005
0.477121 1.146128 -1.021189
0.477121 1.176091 -1.051153
0.477121 1.204120 -1.079181
0.477121 1.230449 -1.105510
0.477121 1.255273 -1.130334
0.477121 1.278754 -1.153815
0.477121 1.301030 -1.176091
0.477121 1.322219 -1.197281
0.477121 1.342423 -1.217484
0.477121 1.361728 -1.236789
0.477121 1.380211 -1.255273
0.477121 1.397940 -1.273001
0.477121 1.414973 -1.290035
0.477121 1.431364 -1.306425
0.477121 1.447158 -1.322219
0.477121 1.462398 -1.337459
0.477121 1.477121 -1.352183
0.477121 1.491362 -1.366423
0.477121 1.505150 -1.380211
0.602060 0.000000 -0.477121
0.602060 0.301030 -0.477121
0.602060 0.477121 -0.477121
0.602060 0.602060 -0.528274
0.602060 0.698970 -0.574031
0.602060 0.778151 -0.653213
0.602060 0.845098 -0.720159
0.602060 0.903090 -0.778151
0.602060 0.954243 -0.829304
0.602060 1.000000 -0.875061
0.602060 1.041393 -0.916454
0.602060 1.079181 -0.954243
0.602060 1.113943 -0.989005
0.602060 1.146128 -1.021189
0.602060 1.176091 -1.051153
0.602060 1.204120 -1.079181
0.602060 1.230449 -1.105510
0.602060 1.255273 -1.130334
0.602060 1.278754 -1.153815
0.602060 1.301030 -1.176091
0.602060 1.322219 -1.197281
0.602060 1.342423 -1.217484
0.602060 1.361728 -1.236789
0.602060 1.380211 -1.255273
0.602060 1.397940 -1.273001
0.602060 1.414973 -1.290035
0.602060 1.431364 -1.306425
0.602060 1.447158 -1.322219
0.602060 1.462398 -1.337459
0.602060 1.477121 -1.352183
0.602060 1.491362 -1.366423
0.602060 1.505150 -1.380211
0.698970 0.000000 -0.574031
0.698970 0.301030 -0.574031
0.698970 0.477121 -0.574031
0.698970 0.602060 -0.574031
0.698970 0.698970 -0.615424
0.698970 0.778151 -0.653213
0.698970 0.845098 -0.720159
0.698970 0.903090 -0.778151
0.698970 0.954243 -0.829304
0.698970 1.000000 -0.875061
0.698970 1.041393 -0.916454
0.698970 1.079181 -0.954243
0.698970 1.113943 -0.989005
0.698970 1.146128 -1.021189
0.698970 1.176091 -1.051153
0.698970 1.204120 -1.079181
0.698970 1.230449 -1.105510
0.698970 1.255273 -1.130334
0.698970 1.278754 -1.153815
0.698970 1.301030 -1.176091
0.698970 1.322219 -1.197281
0.698970 1.342423 -1.217484
0.698970 1.361728 -1.236789
0.698970 1.380211 -1.255273
0.698970 1.397940 -1.273001
0.698970 1.414973 -1.290035
0.698970 1.431364 -1.306425
0.698970 1.447158 -1.322219
0.698970 1.462398 -1.337459
0.698970 1.477121 -1.352183
0.698970 1.491362 -1.366423
0.698970 1.505150 -1.380211
0.778151 0.000000 -0.653213
0.778151 0.301030 -0.653213
0.778151 0.477121 -0.653213
0.778151 0.602060 -0.653213
0.778151 0.698970 -0.653213
0.778151 0.778151 -0.687975
0.778151 0.845098 -0.720159
0.778151 0.903090 -0.778151
0.778151 0.954243 -0.829304
0.778151 1.000000 -0.875061
0.778151 1.041393 -0.916454
0.778151 1.079181 -0.954243
0.778151 1.113943 -0.989005
0.778151 1.146128 -1.021189
0.778151 1.176091 -1.051153
0.778151 1.204120 -1.079181
0.778151 1.230449 -1.105510
0.778151 1.255273 -1.130334
0.778151 1.278754 -1.153815
0.778151 1.301030 -1.176091
0.778151 1.322219 -1.197281
0.778151 1.342423 -1.217484
0.778151 1.361728 -1.236789
0.778151 1.380211 -1.255273
0.778151 1.397940 -1.273001
0.778151 1.414973 -1.290035
0.778151 1.431364 -1.306425
0.778151 1.447158 -1.322219
0.778151 1.462398 -1.337459
0.778151 1.477121 -1.352183
0.778151 1.491362 -1.366423
0.778151 1.505150 -1.380211
0.845098 0.000000 -0.720159
0.845098 0.301030 -0.720159
0.845098 0.477121 -0.720159
0.845098 0.602060 -0.720159
0.845098 0.698970 -0.720159
0.845098 0.778151 -0.720159
0.845098 0.845098 -0.750123
0.845098 0.903090 -0.778151
0.845098 0.954243 -0.829304
0.845098 1.000000 -0.875061
0.845098 1.041393 -0.916454
0.845098 1.079181 -0.954243
0.845098 1.113943 -0.989005
0.845098 1.146128 -1.021189
0.845098 1.176091 -1.051153
0.845098 1.204120 -1.079181
0.845098 1.230449 -1.105510
0.845098 1.255273 -1.130334
0.845098 1.278754 -1.153815
0.845098 1.301030 -1.176091
0.845098 1.322219 -1.197281
0.845098 1.342423 -1.217484
0.845098 1.361728 -1.236789
0.845098 1.380211 -1.255273
0.845098 1.397940 -1.273001
0.845098 1.414973 -1.290035
0.845098 1.431364 -1.306425
0.845098 1.447158 -1.322219
0.845098 1.462398 -1.337459
0.845098 1.477121 -1.352183
0.845098 1.491362 -1.366423
0.845098 1.505150 -1.380211
0.903090 0.000000 -0.778151
0.903090 0.301030 -0.778151
0.903090 0.477121 -0.778151
0.903090 0.602060 -0.778151
0.903090 0.698970 -0.778151
0.903090 0.778151 -0.778151
0.903090 0.845098 -0.778151
0.903090 0.903090 -0.804480
0.903090 0.954243 -0.829304
0.903090 1.000000 -0.875061
0.903090 1.041393 -0.916454
0.903090 1.079181 -0.954243
0.903090 1.113943 -0.989005
0.903090 1.146128 -1.021189
0.903090 1.176091 -1.051153
0.903090 1.204120 -1.079181
0.903090 1.230449 -1.105510
0.903090 1.255273 -1.130334
0.903090 1.278754 -1.153815
0.903090 1.301030 -1.176091
0.903090 1.322219 -1.197281
0.903090 1.342423 -1.217484
0.903090 1.361728 -1.236789
0.903090 1.380211 -1.255273
0.903090 1.397940 -1.273001
0.903090 1.414973 -1.290035
0.903090 1.431364 -1.306425
0.903090 1.447158 -1.322219
0.903090 1.462398 -1.337459
0.903090 1.477121 -1.352183
0.903090 1.491362 -1.366423
0.903090 1.505150 -1.380211
0.954243 0.000000 -0.829304
0.954243 0.301030 -0.829304
0.954243 0.477121 -0.829304
0.954243 0.602060 -0.829304
0.954243 0.698970 -0.829304
0.954243 0.778151 -0.829304
0.954243 0.845098 -0.829304
0.954243 0.903090 -0.829304
0.954243 0.954243 -0.852785
0.954243 1.000000 -0.875061
0.954243 1.041393 -0.916454
0.954243 1.079181 -0.954243
0.954243 1.113943 -0.989005
0.954243 1.146128 -1.021189
0.954243 1.176091 -1.051153
0.954243 1.204120 -1.079181
0.954243 1.230449 -1.105510
0.954243 1.255273 -1.130334
0.954243 1.278754 -1.153815
0.954243 1.301030 -1.176091
0.954243 1.322219 -1.197281
0.954243 1.342423 -1.217484
0.954243 1.361728 -1.236789
0.954243 1.380211 -1.255273
0.954243 1.397940 -1.273001
0.954243 1.414973 -1.290035
0.954243 1.431364 -1.306425
0.954243 1.447158 -1.322219
0.954243 1.462398 -1.337459
0.954243 1.477121 -1.352183
0.954243 1.491362 -1.366423
0.954243 1.505150 -1.380211
1.000000 0.000000 -0.875061
1.000000 0.301030 -0.875061
1.000000 0.477121 -0.875061
1.000000 0.602060 -0.875061
1.000000 0.698970 -0.875061
1.000000 0.778151 -0.875061
1.000000 0.845098 -0.875061
1.000000 0.903090 -0.875061
1.000000 0.954243 -0.875061
1.000000 1.000000 -0.896251
1.000000 1.041393 -0.916454
1.000000 1.079181 -0.954243
1.000000 1.113943 -0.989005
1.000000 1.146128 -1.021189
1.000000 1.176091 -1.051153
1.000000 1.204120 -1.079181
1.000000 1.230449 -1.105510
1.000000 1.255273 -1.130334
1.000000 1.278754 -1.153815
1.000000 1.301030 -1.176091
1.000000 1.322219 -1.197281
1.000000 1.342423 -1.217484
1.000000 1.361728 -1.236789
1.000000 1.380211 -1.255273
1.000000 1.397940 -1.273001
1.000000 1.414973 -1.290035
1.000000 1.431364 -1.306425
1.000000 1.447158 -1.322219
1.000000 1.462398 -1.337459
1.000000 1.477121 -1.352183
1.000000 1.491362 -1.366423
1.000000 1.505150 -1.380211
1.041393 0.000000 -0.916454
1.041393 0.301030 -0.916454
1.041393 0.477121 -0.916454
1.041393 0.602060 -0.916454
1.041393 0.698970 -0.916454
1.041393 0.778151 -0.916454
1.041393 0.845098 -0.916454
1.041393 0.903090 -0.916454
1.041393 0.954243 -0.916454
1.041393 1.000000 -0.916454
1.041393 1.041393 -0.935759
1.041393 1.079181 -0.954243
1.041393 1.113943 -0.989005
1.041393 1.146128 -1.021189
1.041393 1.176091 -1.051153
1.041393 1.204120 -1.079181
1.041393 1.230449 -1.105510
1.041393 1.255273 -1.130334
1.041393 1.278754 -1.153815
1.041393 1.301030 -1.176091
1.041393 1.322219 -1.197281
1.041393 1.342423 -1.217484
1.041393 1.361728 -1.236789
1.041393 1.380211 -1.255273
1.041393 1.397940 -1.273001
1.041393 1.414973 -1.290035
1.041393 1.431364 -1.306425
1.041393 1.447158 -1.322219
1.041393 1.462398 -1.337459
1.041393 1.477121 -1.352183
1.041393 1.491362 -1.366423
1.041393 1.505150 -1.380211
1.079181 0.000000 -0.954243
1.079181 0.301030 -0.954243
1.079181 0.477121 -0.954243
1.079181 0.602060 -0.954243
1.079181 0.698970 -0.954243
1.079181 0.778151 -0.954243
1.079181 0.845098 -0.954243
1.079181 0.903090 -0.954243
1.079181 0.954243 -0.954243
1.079181 1.000000 -0.954243
1.079181 1.041393 -0.954243
1.079181 1.079181 -0.971971
1.079181 1.113943 -0.989005
1.079181 1.146128 -1.021189
1.079181 1.176091 -1.051153
1.079181 1.204120 -1.079181
1.079181 1.230449 -1.105510
1.079181 1.255273 -1.130334
1.079181 1.278754 -1.153815
1.079181 1.301030 -1.176091
1.079181 1.322219 -1.197281
1.079181 1.342423 -1.217484
1.079181 1.361728 -1.236789
1.079181 1.380211 -1.255273
1.079181 1.397940 -1.273001
1.079181 1.414973 -1.290035
1.079181 1.431364 -1.306425
1.079181 1.447158 -1.322219
1.079181 1.462398 -1.337459
1.079181 1.477121 -1.352183
1.079181 1.491362 -1.366423
1.079181 1.505150 -1.380211
1.113943 0.000000 -0.989005
1.113943 0.301030 -0.989005
1.113943 0.477121 -0.989005
1.113943 0.602060 -0.989005
1.113943 0.698970 -0.989005
1.113943 0.778151 -0.989005
1.113943 0.845098 -0.989005
1.113943 0.903090 -0.989005
1.113943 0.954243 -0.989005
1.113943 1.000000 -0.989005
1.113943 1.041393 -0.989005
1.113943 1.079181 -0.989005
1.113943 1.113943 -1.005395
1.113943 1.146128 -1.021189
1.113943 1.176091 -1.051153
1.113943 1.204120 -1.079181
1.113943 1.230449 -1.105510
1.113943 1.255273 -1.130334
1.113943 1.278754 -1.153815
1.113943 1.301030 -1.176091
1.113943 1.322219 -1.197281
1.113943 1.342423 -1.217484
1.113943 1.361728 -1.236789
1.113943 1.380211 -1.255273
1.113943 1.397940 -1.273001
1.113943 1.414973 -1.290035
1.113943 1.431364 -1.306425
1.113943 1.447158 -1.322219
1.113943 1.462398 -1.337459
1.113943 1.477121 -1.352183
1.113943 1.491362 -1.366423
1.113943 1.505150 -1.380211
1.146128 0.000000 -1.021189
1.146128 0.301030 -1.021189
1.146128 0.477121 -1.021189
1.146128 0.602060 -1.021189
1.146128 0.698970 -1.021189
1.146128 0.778151 -1.021189
1.146128 0.845098 -1.021189
1.146128 0.903090 -1.021189
1.146128 0.954243 -1.021189
1.146128 1.000000 -1.021189
1.146128 1.041393 -1.021189
1.146128 1.079181 -1.021189
1.146128 1.113943 -1.021189
1.146128 1.146128 -1.036429
1.146128 1.176091 -1.051153
1.146128 1.204120 -1.079181
1.146128 1.230449 -1.105510
1.146128 1.255273 -1.130334
1.146128 1.278754 -1.153815
1.146128 1.301030 -1.176091
1.146128 1.322219 -1.197281
1.146128 1.342423 -1.217484
1.146128 1.361728 -1.236789
1.146128 1.380211 -1.255273
1.146128 1.397940 -1.273001
1.146128 1.414973 -1.290035
1.146128 1.431364 -1.306425
1.146128 1.447158 -1.322219
1.146128 1.462398 -1.337459
1.146128 1.477121 -1.352183
1.146128 1.491362 -1.366423
1.146128 1.505150 -1.380211
1.176091 0.000000 -1.051153
1.176091 0.301030 -1.051153
1.176091 0.477121 -1.051153
1.176091 0.602060 -1.051153
1.176091 0.698970 -1.051153
1.176091 0.778151 -1.051153
1.176091 0.845098 -1.051153
1.176091 0.903090 -1.051153
1.176091 0.954243 -1.051153
1.176091 1.000000 -1.051153
1.176091 1.041393 -1.051153
1.176091 1.079181 -1.051153
1.176091 1.113943 -1.051153
1.176091 1.146128 -1.051153
1.176091 1.176091 -1.065393
1.176091 1.204120 -1.079181
1.176091 1.230449 -1.105510
1.176091 1.255273 -1.130334
1.176091 1.278754 -1.153815
1.176091 1.301030 -1.176091
1.176091 1.322219 -1.197281
1.176091 1.342423 -1.217484
1.176091 1.361728 -1.236789
1.176091 1.380211 -1.255273
1.176091 1.397940 -1.273001
1.176091 1.414973 -1.290035
1.176091 1.431364 -1.306425
1.176091 1.447158 -1.322219
1.176091 1.462398 -1.337459
1.176091 1.477121 -1.352183
1.176091 1.491362 -1.366423
1.176091 1.505150 -1.380211
1.204120 0.000000 -1.079181
1.204120 0.301030 -1.079181
1.204120 0.477121 -1.079181
1.204120 0.602060 -1.079181
1.204120 0.698970 -1.079181
1.204120 0.778151 -1.079181
1.204120 0.845098 -1.079181
1.204120 0.903090 -1.079181
1.204120 0.954243 -1.079181
1.204120 1.000000 -1.079181
1.204120 1.041393 -1.079181
1.204120 1.079181 -1.079181
1.204120 1.113943 -1.079181
1.204120 1.146128 -1.079181
1.204120 1.176091 -1.079181
1.204120 1.204120 -1.092545
1.204120 1.230449 -1.105510
1.204120 1.255273 -1.130334
1.204120 1.278754 -1.153815
1.204120 1.301030 -1.176091
1.204120 1.322219 -1.197281
1.204120 1.342423 -1.217484
1.204120 1.361728 -1.236789
1.204120 1.380211 -1.255273
1.204120 1.397940 -1.273001
1.204120 1.414973 -1.290035
1.204120 1.431364 -1.306425
1.204120 1.447158 -1.322219
1.204120 1.462398 -1.337459
1.204120 1.477121 -1.352183
1.204120 1.491362 -1.366423
1.204120 1.505150 -1.380211
1.230449 0.000000 -1.105510
1.230449 0.301030 -1.105510
1.230449 0.477121 -1.105510
1.230449 0.602060 -1.105510
1.230449 0.698970 -1.105510
1.230449 0.778151 -1.105510
1.230449 0.845098 -1.105510
1.230449 0.903090 -1.105510
1.230449 0.954243 -1.105510
1.230449 1.000000 -1.105510
1.230449 1.041393 -1.105510
1.230449 1.079181 -1.105510
1.230449 1.113943 -1.105510
1.230449 1.146128 -1.105510
1.230449 1.176091 -1.105510
1.230449 1.204120 -1.105510
1.230449 1.230449 -1.118099
1.230449 1.255273 -1.130334
1.230449 1.278754 -1.153815
1.230449 1.301030 -1.176091
1.230449 1.322219 -1.197281
1.230449 1.342423 -1.217484
1.230449 1.361728 -1.236789
1.230449 1.380211 -1.255273
1.230449 1.397940 -1.273001
1.230449 1.414973 -1.290035
1.230449 1.431364 -1.306425
1.230449 1.447158 -1.322219
1.230449 1.462398 -1.337459
1.230449 1.477121 -1.352183
1.230449 1.491362 -1.366423
1.230449 1.505150 -1.380211
1.255273 0.000000 -1.130334
1.255273 0.301030 -1.130334
1.255273 0.477121 -1.130334
1.255273 0.602060 -1.130334
1.255273 0.698970 -1.130334
1.255273 0.778151 -1.130334
1.255273 0.845098 -1.130334
1.255273 0.903090 -1.130334
1.255273 0.954243 -1.130334
1.255273 1.000000 -1.130334
1.255273 1.041393 -1.130334
1.255273 1.079181 -1.130334
1.255273 1.113943 -1.130334
1.255273 1.146128 -1.130334
1.255273 1.176091 -1.130334
1.255273 1.204120 -1.130334
1.255273 1.230449 -1.130334
1.255273 1.255273 -1.142233
1.255273 1.278754 -1.153815
1.255273 1.301030 -1.176091
1.255273 1.322219 -1.197281
1.255273 1.342423 -1.217484
1.255273 1.361728 -1.236789
1.255273 1.380211 -1.255273
1.255273 1.397940 -1.273001
1.255273 1.414973 -1.290035
1.255273 1.431364 -1.306425
1.255273 1.447158 -1.322219
1.255273 1.462398 -1.337459
1.255273 1.477121 -1.352183
1.255273 1.491362 -1.366423
1.255273 1.505150 -1.380211
1.278754 0.000000 -1.153815
1.278754 0.301030 -1.153815
1.278754 0.477121 -1.153815
1.278754 0.602060 -1.153815
1.278754 0.698970 -1.153815
1.278754 0.778151 -1.153815
1.278754 0.845098 -1.153815
1.278754 0.903090 -1.153815
1.278754 0.954243 -1.153815
1.278754 1.000000 -1.153815
1.278754 1.041393 -1.153815
1.278754 1.079181 -1.153815
1.278754 1.113943 -1.153815
1.278754 1.146128 -1.153815
1.278754 1.176091 -1.153815
1.278754 1.204120 -1.153815
1.278754 1.230449 -1.153815
1.278754 1.255273 -1.153815
1.278754 1.278754 -1.165096
1.278754 1.301030 -1.176091
1.278754 1.322219 -1.197281
1.278754 1.342423 -1.217484
1.278754 1.361728 -1.236789
1.278754 1.380211 -1.255273
1.278754 1.397940 -1.273001
1.278754 1.414973 -1.290035
1.278754 1.431364 -1.306425
1.278754 1.447158 -1.322219
1.278754 1.462398 -1.337459
1.278754 1.477121 -1.352183
1.278754 1.491362 -1.366423
1.278754 1.505150 -1.380211
1.301030 0.000000 -1.176091
1.301030 0.301030 -1.176091
1.301030 0.477121 -1.176091
1.301030 0.602060 -1.176091
1.301030 0.698970 -1.176091
1.301030 0.778151 -1.176091
1.301030 0.845098 -1.176091
1.301030 0.903090 -1.176091
1.301030 0.954243 -1.176091
1.301030 1.000000 -1.176091
1.301030 1.041393 -1.176091
1.301030 1.079181 -1.176091
1.301030 1.113943 -1.176091
1.301030 1.146128 -1.176091
1.301030 1.176091 -1.176091
1.301030 1.204120 -1.176091
1.301030 1.230449 -1.176091
1.301030 1.255273 -1.176091
1.301030 1.278754 -1.176091
1.301030 1.301030 -1.186815
1.301030 1.322219 -1.197281
1.301030 1.342423 -1.217484
1.301030 1.361728 -1.236789
1.301030 1.380211 -1.255273
1.301030 1.397940 -1.273001
1.301030 1.414973 -1.290035
1.301030 1.431364 -1.306425
1.301030 1.447158 -1.322219
1.301030 1.462398 -1.337459
1.301030 1.477121 -1.352183
1.301030 1.491362 -1.366423
1.301030 1.505150 -1.380211
1.322219 0.000000 -1.197281
1.322219 0.301030 -1.197281
1.322219 0.477121 -1.197281
1.322219 0.602060 -1.197281
1.322219 0.698970 -1.197281
1.322219 0.778151 -1.197281
1.322219 0.845098 -1.197281
1.322219 0.903090 -1.197281
1.322219 0.954243 -1.197281
1.322219 1.000000 -1.197281
1.322219 1.041393 -1.197281
1.322219 1.079181 -1.197281
1.322219 1.113943 -1.197281
1.322219 1.146128 -1.197281
1.322219 1.176091 -1.197281
1.322219 1.204120 -1.197281
1.322219 1.230449 -1.197281
1.322219 1.255273 -1.197281
1.322219 1.278754 -1.197281
1.322219 1.301030 -1.197281
1.322219 1.322219 -1.207500
1.322219 1.342423 -1.217484
1.322219 1.361728 -1.236789
1.322219 1.380211 -1.255273
1.322219 1.397940 -1.273001
1.322219 1.414973 -1.290035
1.322219 1.431364 -1.306425
1.322219 1.447158 -1.322219
1.322219 1.462398 -1.337459
1.322219 1.477121 -1.352183
1.322219 1.491362 -1.366423
1.322219 1.505150 -1.380211
1.342423 0.000000 -1.217484
1.342423 0.301030 -1.217484
1.342423 0.477121 -1.217484
1.342423 0.602060 -1.217484
1.342423 0.698970 -1.217484
1.342423 0.778151 -1.217484
1.342423 0.845098 -1.217484
1.342423 0.903090 -1.217484
1.342423 0.954243 -1.217484
1.342423 1.000000 -1.217484
1.342423 1.041393 -1.217484
1.342423 1.079181 -1.217484
1.342423 1.113943 -1.217484
1.342423 1.146128 -1.217484
1.342423 1.176091 -1.217484
1.342423 1.204120 -1.217484
1.342423 1.230449 -1.217484
1.342423 1.255273 -1.217484
1.342423 1.278754 -1.217484
1.342423 1.301030 -1.217484
1.342423 1.322219 -1.217484
1.342423 1.342423 -1.227244
1.342423 1.361728 -1.236789
1.342423 1.380211 -1.255273
1.342423 1.397940 -1.273001
1.342423 1.414973 -1.290035
1.342423 1.431364 -1.306425
1.342423 1.447158 -1.322219
1.342423 1.462398 -1.337459
1.342423 1.477121 -1.352183
1.342423 1.491362 -1.366423
1.342423 1.505150 -1.380211
1.361728 0.000000 -1.236789
1.361728 0.301030 -1.236789
1.361728 0.477121 -1.236789
1.361728 0.602060 -1.236789
1.361728 0.698970 -1.236789
1.361728 0.778151 -1.236789
1.361728 0.845098 -1.236789
1.361728 0.903090 -1.236789
1.361728 0.954243 -1.236789
1.361728 1.000000 -1.236789
1.361728 1.041393 -1.236789
1.361728 1.079181 -1.236789
1.361728 1.113943 -1.236789
1.361728 1.146128 -1.236789
1.361728 1.176091 -1.236789
1.361728 1.204120 -1.236789
1.361728 1.230449 -1.236789
1.361728 1.255273 -1.236789
1.361728 1.278754 -1.236789
1.361728 1.301030 -1.236789
1.361728 1.322219 -1.236789
1.361728 1.342423 -1.236789
1.361728 1.361728 -1.246129
1.361728 1.380211 -1.255273
1.361728 1.397940 -1.273001
1.361728 1.414973 -1.290035
1.361728 1.431364 -1.306425
1.361728 1.447158 -1.322219
1.361728 1.462398 -1.337459
1.361728 1.477121 -1.352183
1.361728 1.491362 -1.366423
1.361728 1.505150 -1.380211
1.380211 0.000000 -1.255273
1.380211 0.301030 -1.255273
1.380211 0.477121 -1.255273
1.380211 0.602060 -1.255273
1.380211 0.698970 -1.255273
1.380211 0.778151 -1.255273
1.380211 0.845098 -1.255273
1.380211 0.903090 -1.255273
1.380211 0.954243 -1.255273
1.380211 1.000000 -1.255273
1.380211 1.041393 -1.255273
1.380211 1.079181 -1.255273
1.380211 1.113943 -1.255273
1.380211 1.146128 -1.255273
1.380211 1.176091 -1.255273
1.380211 1.204120 -1.255273
1.380211 1.230449 -1.255273
1.380211 1.255273 -1.255273
1.380211 1.278754 -1.255273
1.380211 1.301030 -1.255273
1.380211 1.322219 -1.255273
1.380211 1.342423 -1.255273
1.380211 1.361728 -1.255273
1.380211 1.380211 -1.264227
1.380211 1.397940 -1.273001
1.380211 1.414973 -1.290035
1.380211 1.431364 -1.306425
1.380211 1.447158 -1.322219
1.380211 1.462398 -1.337459
1.380211 1.477121 -1.352183
1.380211 1.491362 -1.366423
1.380211 1.505150 -1.380211
1.397940 0.000000 -1.273001
1.397940 0.301030 -1.273001
1.397940 0.477121 -1.273001
1.397940 0.602060 -1.273001
1.397940 0.698970 -1.273001
1.397940 0.778151 -1.273001
1.397940 0.845098 -1.273001
1.397940 0.903090 -1.273001
1.397940 0.954243 -1.273001
1.397940 1.000000 -1.273001
1.397940 1.041393 -1.273001
1.397940 1.079181 -1.273001
1.397940 1.113943 -1.273001
1.397940 1.146128 -1.273001
1.397940 1.176091 -1.273001
1.397940 1.204120 -1.273001
1.397940 1.230449 -1.273001
1.397940 1.255273 -1.273001
1.397940 1.278754 -1.273001
1.397940 1.301030 -1.273001
1.397940 1.322219 -1.273001
1.397940 1.342423 -1.273001
1.397940 1.361728 -1.273001
1.397940 1.380211 -1.273001
1.397940 1.397940 -1.281601
1.397940 1.414973 -1.290035
1.397940 1.431364 -1.306425
1.397940 1.447158 -1.322219
1.397940 1.462398 -1.337459
1.397940 1.477121 -1.352183
1.397940 1.491362 -1.366423
1.397940 1.505150 -1.380211
1.414973 0.000000 -1.290035
1.414973 0.301030 -1.290035
1.414973 0.477121 -1.290035
1.414973 0.602060 -1.290035
1.414973 0.698970 -1.290035
1.414973 0.778151 -1.290035
1.414973 0.845098 -1.290035
1.414973 0.903090 -1.290035
1.414973 0.954243 -1.290035
1.414973 1.000000 -1.290035
1.414973 1.041393 -1.290035
1.414973 1.079181 -1.290035
1.414973 1.113943 -1.290035
1.414973 1.146128 -1.290035
1.414973 1.176091 -1.290035
1.414973 1.204120 -1.290035
1.414973 1.230449 -1.290035
1.414973 1.255273 -1.290035
1.414973 1.278754 -1.290035
1.414973 1.301030 -1.290035
1.414973 1.322219 -1.290035
1.414973 1.342423 -1.290035
1.414973 1.361728 -1.290035
1.414973 1.380211 -1.290035
1.414973 1.397940 -1.290035
1.414973 1.414973 -1.298307
1.414973 1.431364 -1.306425
1.414973 1.447158 -1.322219
1.414973 1.462398 -1.337459
1.414973 1.477121 -1.352183
1.414973 1.491362 -1.366423
1.414973 1.505150 -1.380211
1.431364 0.000000 -1.306425
1.431364 0.301030 -1.306425
1.431364 0.477121 -1.306425
1.431364 0.602060 -1.306425
1.431364 0.698970 -1.306425
1.431364 0.778151 -1.306425
1.431364 0.845098 -1.306425
1.431364 0.903090 -1.306425
1.431364 0.954243 -1.306425
1.431364 1.000000 -1.306425
1.431364 1.041393 -1.306425
1.431364 1.079181 -1.306425
1.431364 1.113943 -1.306425
1.431364 1.146128 -1.306425
1.431364 1.176091 -1.306425
1.431364 1.204120 -1.306425
1.431364 1.230449 -1.306425
1.431364 1.255273 -1.306425
1.431364 1.278754 -1.306425
1.431364 1.301030 -1.306425
1.431364 1.322219 -1.306425
1.431364 1.342423 -1.306425
1.431364 1.361728 -1.306425
1.431364 1.380211 -1.306425
1.431364 1.397940 -1.306425
1.431364 1.414973 -1.306425
1.431364 1.431364 -1.314394
1.431364 1.447158 -1.322219
1.431364 1.462398 -1.337459
1.431364 1.477121 -1.352183
1.431364 1.491362 -1.366423
1.431364 1.505150 -1.380211
1.447158 0.000000 -1.322219
1.447158 0.301030 -1.322219
1.447158 0.477121 -1.322219
1.447158 0.602060 -1.322219
1.447158 0.698970 -1.322219
1.447158 0.778151 -1.322219
1.447158 0.845098 -1.322219
1.447158 0.903090 -1.322219
1.447158 0.954243 -1.322219
1.447158 1.000000 -1.322219
1.447158 1.041393 -1.322219
1.447158 1.079181 -1.322219
1.447158 1.113943 -1.322219
1.447158 1.146128 -1.322219
1.447158 1.176091 -1.322219
1.447158 1.204120 -1.322219
1.447158 1.230449 -1.322219
1.447158 1.255273 -1.322219
1.447158 1.278754 -1.322219
1.447158 1.301030 -1.322219
1.447158 1.322219 -1.322219
1.447158 1.342423 -1.322219
1.447158 1.361728 -1.322219
1.447158 1.380211 -1.322219
1.447158 1.397940 -1.322219
1.447158 1.414973 -1.322219
1.447158 1.431364 -1.322219
1.447158 1.447158 -1.329906
1.447158 1.462398 -1.337459
1.447158 1.477121 -1.352183
1.447158 1.491362 -1.366423
1.447158 1.505150 -1.380211
1.462398 0.000000 -1.337459
1.462398 0.301030 -1.337459
1.462398 0.477121 -1.337459
1.462398 0.602060 -1.337459
1.462398 0.698970 -1.337459
1.462398 0.778151 -1.337459
1.462398 0.845098 -1.337459
1.462398 0.903090 -1.337459
1.462398 0.954243 -1.337459
1.462398 1.000000 -1.337459
1.462398 1.041393 -1.337459
1.462398 1.079181 -1.337459
1.462398 1.113943 -1.337459
1.462398 1.146128 -1.337459
1.462398 1.176091 -1.337459
1.462398 1.204120 -1.337459
1.462398 1.230449 -1.337459
1.462398 1.255273 -1.337459
1.462398 1.278754 -1.337459
1.462398 1.301030 -1.337459
1.462398 1.322219 -1.337459
1.462398 1.342423 -1.337459
1.462398 1.361728 -1.337459
1.462398 1.380211 -1.337459
1.462398 1.397940 -1.337459
1.462398 1.414973 -1.337459
1.462398 1.431364 -1.337459
1.462398 1.447158 -1.337459
1.462398 1.462398 -1.344883
1.462398 1.477121 -1.352183
1.462398 1.491362 -1.366423
1.462398 1.505150 -1.380211
1.477121 0.000000 -1.352183
1.477121 0.301030 -1.352183
1.477121 0.477121 -1.352183
1.477121 0.602060 -1.352183
1.477121 0.698970 -1.352183
1.477121 0.778151 -1.352183
1.477121 0.845098 -1.352183
1.477121 0.903090 -1.352183
1.477121 0.954243 -1.352183
1.477121 1.000000 -1.352183
1.477121 1.041393 -1.352183
1.477121 1.079181 -1.352183
1.477121 1.113943 -1.352183
1.477121 1.146128 -1.352183
1.477121 1.176091 -1.352183
1.477121 1.204120 -1.352183
1.477121 1.230449 -1.352183
1.477121 1.255273 -1.352183
1.477121 1.278754 -1.352183
1.477121 1.301030 -1.352183
1.477121 1.322219 -1.352183
1.477121 1.342423 -1.352183
1.477121 1.361728 -1.352183
1.477121 1.380211 -1.352183
1.477121 1.397940 -1.352183
1.477121 1.414973 -1.352183
1.477121 1.431364 -1.352183
1.477121 1.447158 -1.352183
1.477121 1.462398 -1.352183
1.477121 1.477121 -1.359361
1.477121 1.491362 -1.366423
1.477121 1.505150 -1.380211
1.491362 0.000000 -1.366423
1.491362 0.301030 -1.366423
1.491362 0.477121 -1.366423
1.491362 0.602060 -1.366423
1.491362 0.698970 -1.366423
1.491362 0.778151 -1.366423
1.491362 0.845098 -1.366423
1.491362 0.903090 -1.366423
1.491362 0.954243 -1.366423
1.491362 1.000000 -1.366423
1.491362 1.041393 -1.366423
1.491362 1.079181 -1.366423
1.491362 1.113943 -1.366423
1.491362 1.146128 -1.366423
1.491362 1.176091 -1.366423
1.491362 1.204120 -1.366423
1.491362 1.230449 -1.366423
1.491362 1.255273 -1.366423
1.491362 1.278754 -1.366423
1.491362 1.301030 -1.366423
1.491362 1.322219 -1.366423
1.491362 1.342423 -1.366423
1.491362 1.361728 -1.366423
1.491362 1.380211 -1.366423
1.491362 1.397940 -1.366423
1.491362 1.414973 -1.366423
1.491362 1.431364 -1.366423
1.491362 1.447158 -1.366423
1.491362 1.462398 -1.366423
1.491362 1.477121 -1.366423
1.491362 1.491362 -1.373372
1.491362 1.505150 -1.380211
1.505150 0.000000 -1.380211
1.505150 0.301030 -1.380211
1.505150 0.477121 -1.380211
1.505150 0.602060 -1.380211
1.505150 0.698970 -1.380211
1.505150 0.778151 -1.380211
1.505150 0.845098 -1.380211
1.505150 0.903090 -1.380211
1.505150 0.954243 -1.380211
1.505150 1.000000 -1.380211
1.505150 1.041393 -1.380211
1.505150 1.079181 -1.380211
1.505150 1.113943 -1.380211
1.505150 1.146128 -1.380211
1.505150 1.176091 -1.380211
1.505150 1.204120 -1.380211
1.505150 1.230449 -1.380211
1.505150 1.255273 -1.380211
1.505150 1.278754 -1.380211
1.505150 1.301030 -1.380211
1.505150 1.322219 -1.380211
1.505150 1.342423 -1.380211
1.505150 1.361728 -1.380211
1.505150 1.380211 -1.380211
1.505150 1.397940 -1.380211
1.505150 1.414973 -1.380211
1.505150 1.431364 -1.380211
1.505150 1.447158 -1.380211
1.505150 1.462398 -1.380211
1.505150 1.477121 -1.380211
1.505150 1.491362 -1.380211
1.505150 1.505150 -1.386945


==> parts/figures/kWcrNumData.dat <==
0.000000 0.000000 -0.051153
0.000000 0.301030 -0.176018
0.000000 0.477121 -0.352268
0.000000 0.602060 -0.477366
0.000000 0.698970 -0.574437
0.000000 0.778151 -0.653779
0.000000 0.845098 -0.720890
0.000000 0.903090 -0.779042
0.000000 0.954243 -0.830365
0.000000 1.000000 -0.876278
0.000000 1.041393 -0.917851
0.000000 1.079181 -0.955787
0.000000 1.113943 -0.990744
0.000000 1.146128 -1.023065
0.000000 1.176091 -1.053243
0.000000 1.204120 -1.081390
0.000000 1.230449 -1.107962
0.000000 1.255273 -1.132879
0.000000 1.278754 -1.156623
0.000000 1.301030 -1.178975
0.000000 1.322219 -1.200376
0.000000 1.342423 -1.220709
0.000000 1.361728 -1.238909
0.000000 1.380211 -1.258859
0.000000 1.397940 -1.273822
0.000000 1.414973 -1.294133
0.000000 1.431364 -1.311040
0.000000 1.447158 -1.327913
0.000000 1.462398 -1.345659
0.000000 1.477121 -1.366682
0.000000 1.491362 -1.399609
0.301030 0.000000 -0.176018
0.301030 0.301030 -0.272947
0.301030 0.477121 -0.352054
0.301030 0.602060 -0.477152
0.301030 0.698970 -0.574223
0.301030 0.778151 -0.653565
0.301030 0.845098 -0.720673
0.301030 0.903090 -0.778828
0.301030 0.954243 -0.830148
0.301030 1.000000 -0.876064
0.301030 1.041393 -0.917635
0.301030 1.079181 -0.955574
0.301030 1.113943 -0.990530
0.301030 1.146128 -1.022851
0.301030 1.176091 -1.053031
0.301030 1.204120 -1.081177
0.301030 1.230449 -1.107752
0.301030 1.255273 -1.132665
0.301030 1.278754 -1.156418
0.301030 1.301030 -1.178761
0.301030 1.322219 -1.200183
0.301030 1.342423 -1.220496
0.301030 1.361728 -1.238818
0.301030 1.380211 -1.258642
0.301030 1.397940 -1.273775
0.301030 1.414973 -1.293890
0.301030 1.431364 -1.310743
0.301030 1.447158 -1.327478
0.301030 1.462398 -1.344870
0.301030 1.477121 -1.364943
0.301030 1.491362 -1.394663
0.477121 0.000000 -0.352268
0.477121 0.301030 -0.352054
0.477121 0.477121 -0.419020
0.477121 0.602060 -0.476938
0.477121 0.698970 -0.574008
0.477121 0.778151 -0.653350
0.477121 0.845098 -0.720459
0.477121 0.903090 -0.778613
0.477121 0.954243 -0.829928
0.477121 1.000000 -0.875849
0.477121 1.041393 -0.917413
0.477121 1.079181 -0.955359
0.477121 1.113943 -0.990308
0.477121 1.146128 -1.022637
0.477121 1.176091 -1.052809
0.477121 1.204120 -1.080962
0.477121 1.230449 -1.107531
0.477121 1.255273 -1.132451
0.477121 1.278754 -1.156199
0.477121 1.301030 -1.178547
0.477121 1.322219 -1.199973
0.477121 1.342423 -1.220281
0.477121 1.361728 -1.238713
0.477121 1.380211 -1.258426
0.477121 1.397940 -1.273744
0.477121 1.414973 -1.293655
0.477121 1.431364 -1.310472
0.477121 1.447158 -1.327112
0.477121 1.462398 -1.344262
0.477121 1.477121 -1.363693
0.477121 1.491362 -1.391395
0.602060 0.000000 -0.477366
0.602060 0.301030 -0.477152
0.602060 0.477121 -0.476938
0.602060 0.602060 -0.528110
0.602060 0.698970 -0.573793
0.602060 0.778151 -0.653134
0.602060 0.845098 -0.720243
0.602060 0.903090 -0.778397
0.602060 0.954243 -0.829713
0.602060 1.000000 -0.875634
0.602060 1.041393 -0.917190
0.602060 1.079181 -0.955143
0.602060 1.113943 -0.990082
0.602060 1.146128 -1.022421
0.602060 1.176091 -1.052582
0.602060 1.204120 -1.080747
0.602060 1.230449 -1.107302
0.602060 1.255273 -1.132236
0.602060 1.278754 -1.155971
0.602060 1.301030 -1.178332
0.602060 1.322219 -1.199753
0.602060 1.342423 -1.220066
0.602060 1.361728 -1.238599
0.602060 1.380211 -1.258210
0.602060 1.397940 -1.273724
0.602060 1.414973 -1.293427
0.602060 1.431364 -1.310217
0.602060 1.447158 -1.326789
0.602060 1.462398 -1.343764
0.602060 1.477121 -1.362736
0.602060 1.491362 -1.389032
0.698970 0.000000 -0.574437
0.698970 0.301030 -0.574223
0.698970 0.477121 -0.574008
0.698970 0.602060 -0.573793
0.698970 0.698970 -0.615205
0.698970 0.778151 -0.652920
0.698970 0.845098 -0.720026
0.698970 0.903090 -0.778181
0.698970 0.954243 -0.829498
0.698970 1.000000 -0.875417
0.698970 1.041393 -0.916974
0.698970 1.079181 -0.954927
0.698970 1.113943 -0.989855
0.698970 1.146128 -1.022205
0.698970 1.176091 -1.052351
0.698970 1.204120 -1.080531
0.698970 1.230449 -1.107070
0.698970 1.255273 -1.132020
0.698970 1.278754 -1.155737
0.698970 1.301030 -1.178116
0.698970 1.322219 -1.199526
0.698970 1.342423 -1.219850
0.698970 1.361728 -1.238481
0.698970 1.380211 -1.257993
0.698970 1.397940 -1.273717
0.698970 1.414973 -1.293201
0.698970 1.431364 -1.309972
0.698970 1.447158 -1.326493
0.698970 1.462398 -1.343337
0.698970 1.477121 -1.361964
0.698970 1.491362 -1.387222
0.778151 0.000000 -0.653779
0.778151 0.301030 -0.653565
0.778151 0.477121 -0.653350
0.778151 0.602060 -0.653134
0.778151 0.698970 -0.652920
0.778151 0.778151 -0.687701
0.778151 0.845098 -0.719811
0.778151 0.903090 -0.777964
0.778151 0.954243 -0.829279
0.778151 1.000000 -0.875200
0.778151 1.041393 -0.916760
0.778151 1.079181 -0.954710
0.778151 1.113943 -0.989638
0.778151 1.146128 -1.021989
0.778151 1.176091 -1.052119
0.778151 1.204120 -1.080314
0.778151 1.230449 -1.106833
0.778151 1.255273 -1.131803
0.778151 1.278754 -1.155501
0.778151 1.301030 -1.177899
0.778151 1.322219 -1.199295
0.778151 1.342423 -1.219634
0.778151 1.361728 -1.238364
0.778151 1.380211 -1.257776
0.778151 1.397940 -1.273721
0.778151 1.414973 -1.292976
0.778151 1.431364 -1.309733
0.778151 1.447158 -1.326215
0.778151 1.462398 -1.342957
0.778151 1.477121 -1.361317
0.778151 1.491362 -1.385776
0.845098 0.000000 -0.720890
0.845098 0.301030 -0.720673
0.845098 0.477121 -0.720459
0.845098 0.602060 -0.720243
0.845098 0.698970 -0.720026
0.845098 0.778151 -0.719811
0.845098 0.845098 -0.749793
0.845098 0.903090 -0.777748
0.845098 0.954243 -0.829059
0.845098 1.000000 -0.874982
0.845098 1.041393 -0.916540
0.845098 1.079181 -0.954493
0.845098 1.113943 -0.989425
0.845098 1.146128 -1.021771
0.845098 1.176091 -1.051901
0.845098 1.204120 -1.080097
0.845098 1.230449 -1.106594
0.845098 1.255273 -1.131586
0.845098 1.278754 -1.155260
0.845098 1.301030 -1.177682
0.845098 1.322219 -1.199063
0.845098 1.342423 -1.219417
0.845098 1.361728 -1.238252
0.845098 1.380211 -1.257558
0.845098 1.397940 -1.273739
0.845098 1.414973 -1.292753
0.845098 1.431364 -1.309498
0.845098 1.447158 -1.325949
0.845098 1.462398 -1.342610
0.845098 1.477121 -1.360756
0.845098 1.491362 -1.384580
0.903090 0.000000 -0.779042
0.903090 0.301030 -0.778828
0.903090 0.477121 -0.778613
0.903090 0.602060 -0.778397
0.903090 0.698970 -0.778181
0.903090 0.778151 -0.777964
0.903090 0.845098 -0.777748
0.903090 0.903090 -0.804096
0.903090 0.954243 -0.828844
0.903090 1.000000 -0.874764
0.903090 1.041393 -0.916317
0.903090 1.079181 -0.954274
0.903090 1.113943 -0.989203
0.903090 1.146128 -1.021553
0.903090 1.176091 -1.051689
0.903090 1.204120 -1.079878
0.903090 1.230449 -1.106376
0.903090 1.255273 -1.131367
0.903090 1.278754 -1.155018
0.903090 1.301030 -1.177464
0.903090 1.322219 -1.198827
0.903090 1.342423 -1.219199
0.903090 1.361728 -1.238150
0.903090 1.380211 -1.257340
0.903090 1.397940 -1.273776
0.903090 1.414973 -1.292530
0.903090 1.431364 -1.309266
0.903090 1.447158 -1.325691
0.903090 1.462398 -1.342286
0.903090 1.477121 -1.360258
0.903090 1.491362 -1.383565
0.954243 0.000000 -0.830365
0.954243 0.301030 -0.830148
0.954243 0.477121 -0.829928
0.954243 0.602060 -0.829713
0.954243 0.698970 -0.829498
0.954243 0.778151 -0.829279
0.954243 0.845098 -0.829059
0.954243 0.903090 -0.828844
0.954243 0.954243 -0.852345
0.954243 1.000000 -0.874547
0.954243 1.041393 -0.916097
0.954243 1.079181 -0.954055
0.954243 1.113943 -0.988976
0.954243 1.146128 -1.021333
0.954243 1.176091 -1.051466
0.954243 1.204120 -1.079659
0.954243 1.230449 -1.106165
0.954243 1.255273 -1.131148
0.954243 1.278754 -1.154799
0.954243 1.301030 -1.177245
0.954243 1.322219 -1.198594
0.954243 1.342423 -1.218980
0.954243 1.361728 -1.238067
0.954243 1.380211 -1.257120
0.954243 1.397940 -1.273839
0.954243 1.414973 -1.292307
0.954243 1.431364 -1.309035
0.954243 1.447158 -1.325439
0.954243 1.462398 -1.341979
0.954243 1.477121 -1.359806
0.954243 1.491362 -1.382684
1.000000 0.000000 -0.876278
1.000000 0.301030 -0.876064
1.000000 0.477121 -0.875849
1.000000 0.602060 -0.875634
1.000000 0.698970 -0.875417
1.000000 0.778151 -0.875200
1.000000 0.845098 -0.874982
1.000000 0.903090 -0.874764
1.000000 0.954243 -0.874547
1.000000 1.000000 -0.895755
1.000000 1.041393 -0.915882
1.000000 1.079181 -0.953835
1.000000 1.113943 -0.988754
1.000000 1.146128 -1.021114
1.000000 1.176091 -1.051234
1.000000 1.204120 -1.079440
1.000000 1.230449 -1.105940
1.000000 1.255273 -1.130929
1.000000 1.278754 -1.154590
1.000000 1.301030 -1.177025
1.000000 1.322219 -1.198383
1.000000 1.342423 -1.218760
1.000000 1.361728 -1.238065
1.000000 1.380211 -1.256901
1.000000 1.397940 -1.273950
1.000000 1.414973 -1.292084
1.000000 1.431364 -1.308806
1.000000 1.447158 -1.325192
1.000000 1.462398 -1.341685
1.000000 1.477121 -1.359389
1.000000 1.491362 -1.381905
1.041393 0.000000 -0.917851
1.041393 0.301030 -0.917635
1.041393 0.477121 -0.917413
1.041393 0.602060 -0.917190
1.041393 0.698970 -0.916974
1.041393 0.778151 -0.916760
1.041393 0.845098 -0.916540
1.041393 0.903090 -0.916317
1.041393 0.954243 -0.916097
1.041393 1.000000 -0.915882
1.041393 1.041393 -0.935208
1.041393 1.079181 -0.953618
1.041393 1.113943 -0.988535
1.041393 1.146128 -1.020893
1.041393 1.176091 -1.051009
1.041393 1.204120 -1.079219
1.041393 1.230449 -1.105703
1.041393 1.255273 -1.130708
1.041393 1.278754 -1.154363
1.041393 1.301030 -1.176805
1.041393 1.322219 -1.198182
1.041393 1.342423 -1.218540
1.041393 1.361728 -1.237978
1.041393 1.380211 -1.256680
1.041393 1.397940 -1.274231
1.041393 1.414973 -1.291861
1.041393 1.431364 -1.308577
1.041393 1.447158 -1.324948
1.041393 1.462398 -1.341401
1.041393 1.477121 -1.359001
1.041393 1.491362 -1.381207
1.079181 0.000000 -0.955787
1.079181 0.301030 -0.955574
1.079181 0.477121 -0.955359
1.079181 0.602060 -0.955143
1.079181 0.698970 -0.954927
1.079181 0.778151 -0.954710
1.079181 0.845098 -0.954493
1.079181 0.903090 -0.954274
1.079181 0.954243 -0.954055
1.079181 1.000000 -0.953835
1.079181 1.041393 -0.953618
1.079181 1.079181 -0.971365
1.079181 1.113943 -0.988321
1.079181 1.146128 -1.020671
1.079181 1.176091 -1.050788
1.079181 1.204120 -1.078998
1.079181 1.230449 -1.105474
1.079181 1.255273 -1.130487
1.079181 1.278754 -1.154122
1.079181 1.301030 -1.176584
1.079181 1.322219 -1.197959
1.079181 1.342423 -1.218319
1.079181 1.361728 -1.237872
1.079181 1.380211 -1.256459
1.079181 1.397940 -1.274300
1.079181 1.414973 -1.291638
1.079181 1.431364 -1.308348
1.079181 1.447158 -1.324706
1.079181 1.462398 -1.341125
1.079181 1.477121 -1.358635
1.079181 1.491362 -1.380573
1.113943 0.000000 -0.990744
1.113943 0.301030 -0.990530
1.113943 0.477121 -0.990308
1.113943 0.602060 -0.990082
1.113943 0.698970 -0.989855
1.113943 0.778151 -0.989638
1.113943 0.845098 -0.989425
1.113943 0.903090 -0.989203
1.113943 0.954243 -0.988976
1.113943 1.000000 -0.988754
1.113943 1.041393 -0.988535
1.113943 1.079181 -0.988321
1.113943 1.113943 -1.004733
1.113943 1.146128 -1.020453
1.113943 1.176091 -1.050570
1.113943 1.204120 -1.078775
1.113943 1.230449 -1.105251
1.113943 1.255273 -1.130265
1.113943 1.278754 -1.153889
1.113943 1.301030 -1.176362
1.113943 1.322219 -1.197720
1.113943 1.342423 -1.218097
1.113943 1.361728 -1.237737
1.113943 1.380211 -1.256237
1.113943 1.397940 -1.274298
1.113943 1.414973 -1.291414
1.113943 1.431364 -1.308120
1.113943 1.447158 -1.324467
1.113943 1.462398 -1.340856
1.113943 1.477121 -1.358287
1.113943 1.491362 -1.379992
1.146128 0.000000 -1.023065
1.146128 0.301030 -1.022851
1.146128 0.477121 -1.022637
1.146128 0.602060 -1.022421
1.146128 0.698970 -1.022205
1.146128 0.778151 -1.021989
1.146128 0.845098 -1.021771
1.146128 0.903090 -1.021553
1.146128 0.954243 -1.021333
1.146128 1.000000 -1.021114
1.146128 1.041393 -1.020893
1.146128 1.079181 -1.020671
1.146128 1.113943 -1.020453
1.146128 1.146128 -1.035712
1.146128 1.176091 -1.050356
1.146128 1.204120 -1.078552
1.146128 1.230449 -1.105032
1.146128 1.255273 -1.130042
1.146128 1.278754 -1.153664
1.146128 1.301030 -1.176139
1.146128 1.322219 -1.197485
1.146128 1.342423 -1.217874
1.146128 1.361728 -1.237622
1.146128 1.380211 -1.256014
1.146128 1.397940 -1.274283
1.146128 1.414973 -1.291189
1.146128 1.431364 -1.307892
1.146128 1.447158 -1.324229
1.146128 1.462398 -1.340592
1.146128 1.477121 -1.357954
1.146128 1.491362 -1.379455
1.176091 0.000000 -1.053243
1.176091 0.301030 -1.053031
1.176091 0.477121 -1.052809
1.176091 0.602060 -1.052582
1.176091 0.698970 -1.052351
1.176091 0.778151 -1.052119
1.176091 0.845098 -1.051901
1.176091 0.903090 -1.051689
1.176091 0.954243 -1.051466
1.176091 1.000000 -1.051234
1.176091 1.041393 -1.051009
1.176091 1.079181 -1.050788
1.176091 1.113943 -1.050570
1.176091 1.146128 -1.050356
1.176091 1.176091 -1.064619
1.176091 1.204120 -1.078333
1.176091 1.230449 -1.104814
1.176091 1.255273 -1.129818
1.176091 1.278754 -1.153442
1.176091 1.301030 -1.175915
1.176091 1.322219 -1.197256
1.176091 1.342423 -1.217650
1.176091 1.361728 -1.237421
1.176091 1.380211 -1.255790
1.176091 1.397940 -1.274338
1.176091 1.414973 -1.290964
1.176091 1.431364 -1.307664
1.176091 1.447158 -1.323992
1.176091 1.462398 -1.340333
1.176091 1.477121 -1.357634
1.176091 1.491362 -1.378956
1.204120 0.000000 -1.081390
1.204120 0.301030 -1.081177
1.204120 0.477121 -1.080962
1.204120 0.602060 -1.080747
1.204120 0.698970 -1.080531
1.204120 0.778151 -1.080314
1.204120 0.845098 -1.080097
1.204120 0.903090 -1.079878
1.204120 0.954243 -1.079659
1.204120 1.000000 -1.079440
1.204120 1.041393 -1.079219
1.204120 1.079181 -1.078998
1.204120 1.113943 -1.078775
1.204120 1.146128 -1.078552
1.204120 1.176091 -1.078333
1.204120 1.204120 -1.091716
1.204120 1.230449 -1.104601
1.204120 1.255273 -1.129594
1.204120 1.278754 -1.153223
1.204120 1.301030 -1.175691
1.204120 1.322219 -1.197031
1.204120 1.342423 -1.217426
1.204120 1.361728 -1.237194
1.204120 1.380211 -1.255566
1.204120 1.397940 -1.274200
1.204120 1.414973 -1.290739
1.204120 1.431364 -1.307436
1.204120 1.447158 -1.323756
1.204120 1.462398 -1.340077
1.204120 1.477121 -1.357324
1.204120 1.491362 -1.378488
1.230449 0.000000 -1.107962
1.230449 0.301030 -1.107752
1.230449 0.477121 -1.107531
1.230449 0.602060 -1.107302
1.230449 0.698970 -1.107070
1.230449 0.778151 -1.106833
1.230449 0.845098 -1.106594
1.230449 0.903090 -1.106376
1.230449 0.954243 -1.106165
1.230449 1.000000 -1.105940
1.230449 1.041393 -1.105703
1.230449 1.079181 -1.105474
1.230449 1.113943 -1.105251
1.230449 1.146128 -1.105032
1.230449 1.176091 -1.104814
1.230449 1.204120 -1.104601
1.230449 1.230449 -1.117213
1.230449 1.255273 -1.129373
1.230449 1.278754 -1.153005
1.230449 1.301030 -1.175465
1.230449 1.322219 -1.196808
1.230449 1.342423 -1.217201
1.230449 1.361728 -1.236950
1.230449 1.380211 -1.255341
1.230449 1.397940 -1.273991
1.230449 1.414973 -1.290513
1.230449 1.431364 -1.307207
1.230449 1.447158 -1.323521
1.230449 1.462398 -1.339824
1.230449 1.477121 -1.357025
1.230449 1.491362 -1.378049
1.255273 0.000000 -1.132879
1.255273 0.301030 -1.132665
1.255273 0.477121 -1.132451
1.255273 0.602060 -1.132236
1.255273 0.698970 -1.132020
1.255273 0.778151 -1.131803
1.255273 0.845098 -1.131586
1.255273 0.903090 -1.131367
1.255273 0.954243 -1.131148
1.255273 1.000000 -1.130929
1.255273 1.041393 -1.130708
1.255273 1.079181 -1.130487
1.255273 1.113943 -1.130265
1.255273 1.146128 -1.130042
1.255273 1.176091 -1.129818
1.255273 1.204120 -1.129594
1.255273 1.230449 -1.129373
1.255273 1.255273 -1.141291
1.255273 1.278754 -1.152792
1.255273 1.301030 -1.175239
1.255273 1.322219 -1.196586
1.255273 1.342423 -1.216975
1.255273 1.361728 -1.236693
1.255273 1.380211 -1.255115
1.255273 1.397940 -1.273737
1.255273 1.414973 -1.290286
1.255273 1.431364 -1.306979
1.255273 1.447158 -1.323287
1.255273 1.462398 -1.339575
1.255273 1.477121 -1.356734
1.255273 1.491362 -1.377634
1.278754 0.000000 -1.156623
1.278754 0.301030 -1.156418
1.278754 0.477121 -1.156199
1.278754 0.602060 -1.155971
1.278754 0.698970 -1.155737
1.278754 0.778151 -1.155501
1.278754 0.845098 -1.155260
1.278754 0.903090 -1.155018
1.278754 0.954243 -1.154799
1.278754 1.000000 -1.154590
1.278754 1.041393 -1.154363
1.278754 1.079181 -1.154122
1.278754 1.113943 -1.153889
1.278754 1.146128 -1.153664
1.278754 1.176091 -1.153442
1.278754 1.204120 -1.153223
1.278754 1.230449 -1.153005
1.278754 1.255273 -1.152792
1.278754 1.278754 -1.164097
1.278754 1.301030 -1.175018
1.278754 1.322219 -1.196365
1.278754 1.342423 -1.216748
1.278754 1.361728 -1.236429
1.278754 1.380211 -1.254888
1.278754 1.397940 -1.273452
1.278754 1.414973 -1.290058
1.278754 1.431364 -1.306749
1.278754 1.447158 -1.323053
1.278754 1.462398 -1.339327
1.278754 1.477121 -1.356450
1.278754 1.491362 -1.377242
1.301030 0.000000 -1.178975
1.301030 0.301030 -1.178761
1.301030 0.477121 -1.178547
1.301030 0.602060 -1.178332
1.301030 0.698970 -1.178116
1.301030 0.778151 -1.177899
1.301030 0.845098 -1.177682
1.301030 0.903090 -1.177464
1.301030 0.954243 -1.177245
1.301030 1.000000 -1.177025
1.301030 1.041393 -1.176805
1.301030 1.079181 -1.176584
1.301030 1.113943 -1.176362
1.301030 1.146128 -1.176139
1.301030 1.176091 -1.175915
1.301030 1.204120 -1.175691
1.301030 1.230449 -1.175465
1.301030 1.255273 -1.175239
1.301030 1.278754 -1.175018
1.301030 1.301030 -1.185761
1.301030 1.322219 -1.196149
1.301030 1.342423 -1.216520
1.301030 1.361728 -1.236159
1.301030 1.380211 -1.254660
1.301030 1.397940 -1.273145
1.301030 1.414973 -1.289830
1.301030 1.431364 -1.306520
1.301030 1.447158 -1.322819
1.301030 1.462398 -1.339082
1.301030 1.477121 -1.356174
1.301030 1.491362 -1.376871
1.322219 0.000000 -1.200376
1.322219 0.301030 -1.200183
1.322219 0.477121 -1.199973
1.322219 0.602060 -1.199753
1.322219 0.698970 -1.199526
1.322219 0.778151 -1.199295
1.322219 0.845098 -1.199063
1.322219 0.903090 -1.198827
1.322219 0.954243 -1.198594
1.322219 1.000000 -1.198383
1.322219 1.041393 -1.198182
1.322219 1.079181 -1.197959
1.322219 1.113943 -1.197720
1.322219 1.146128 -1.197485
1.322219 1.176091 -1.197256
1.322219 1.204120 -1.197031
1.322219 1.230449 -1.196808
1.322219 1.255273 -1.196586
1.322219 1.278754 -1.196365
1.322219 1.301030 -1.196149
1.322219 1.322219 -1.206388
1.322219 1.342423 -1.216299
1.322219 1.361728 -1.235883
1.322219 1.380211 -1.254432
1.322219 1.397940 -1.272822
1.322219 1.414973 -1.289602
1.322219 1.431364 -1.306290
1.322219 1.447158 -1.322586
1.322219 1.462398 -1.338840
1.322219 1.477121 -1.355905
1.322219 1.491362 -1.376519
1.342423 0.000000 -1.220709
1.342423 0.301030 -1.220496
1.342423 0.477121 -1.220281
1.342423 0.602060 -1.220066
1.342423 0.698970 -1.219850
1.342423 0.778151 -1.219634
1.342423 0.845098 -1.219417
1.342423 0.903090 -1.219199
1.342423 0.954243 -1.218980
1.342423 1.000000 -1.218760
1.342423 1.041393 -1.218540
1.342423 1.079181 -1.218319
1.342423 1.113943 -1.218097
1.342423 1.146128 -1.217874
1.342423 1.176091 -1.217650
1.342423 1.204120 -1.217426
1.342423 1.230449 -1.217201
1.342423 1.255273 -1.216975
1.342423 1.278754 -1.216748
1.342423 1.301030 -1.216520
1.342423 1.322219 -1.216299
1.342423 1.342423 -1.226077
1.342423 1.361728 -1.235608
1.342423 1.380211 -1.254203
1.342423 1.397940 -1.272486
1.342423 1.414973 -1.289372
1.342423 1.431364 -1.306060
1.342423 1.447158 -1.322354
1.342423 1.462398 -1.338599
1.342423 1.477121 -1.355642
1.342423 1.491362 -1.376186
1.361728 0.000000 -1.238909
1.361728 0.301030 -1.238818
1.361728 0.477121 -1.238713
1.361728 0.602060 -1.238599
1.361728 0.698970 -1.238481
1.361728 0.778151 -1.238364
1.361728 0.845098 -1.238252
1.361728 0.903090 -1.238150
1.361728 0.954243 -1.238067
1.361728 1.000000 -1.238065
1.361728 1.041393 -1.237978
1.361728 1.079181 -1.237872
1.361728 1.113943 -1.237737
1.361728 1.146128 -1.237622
1.361728 1.176091 -1.237421
1.361728 1.204120 -1.237194
1.361728 1.230449 -1.236950
1.361728 1.255273 -1.236693
1.361728 1.278754 -1.236429
1.361728 1.301030 -1.236159
1.361728 1.322219 -1.235883
1.361728 1.342423 -1.235608
1.361728 1.361728 -1.244903
1.361728 1.380211 -1.253981
1.361728 1.397940 -1.272134
1.361728 1.414973 -1.289143
1.361728 1.431364 -1.305831
1.361728 1.447158 -1.322122
1.361728 1.462398 -1.338362
1.361728 1.477121 -1.355387
1.361728 1.491362 -1.375876
1.380211 0.000000 -1.258859
1.380211 0.301030 -1.258642
1.380211 0.477121 -1.258426
1.380211 0.602060 -1.258210
1.380211 0.698970 -1.257993
1.380211 0.778151 -1.257776
1.380211 0.845098 -1.257558
1.380211 0.903090 -1.257340
1.380211 0.954243 -1.257120
1.380211 1.000000 -1.256901
1.380211 1.041393 -1.256680
1.380211 1.079181 -1.256459
1.380211 1.113943 -1.256237
1.380211 1.146128 -1.256014
1.380211 1.176091 -1.255790
1.380211 1.204120 -1.255566
1.380211 1.230449 -1.255341
1.380211 1.255273 -1.255115
1.380211 1.278754 -1.254888
1.380211 1.301030 -1.254660
1.380211 1.322219 -1.254432
1.380211 1.342423 -1.254203
1.380211 1.361728 -1.253981
1.380211 1.380211 -1.262959
1.380211 1.397940 -1.271798
1.380211 1.414973 -1.288916
1.380211 1.431364 -1.305602
1.380211 1.447158 -1.321892
1.380211 1.462398 -1.338127
1.380211 1.477121 -1.355137
1.380211 1.491362 -1.375575
1.397940 0.000000 -1.273822
1.397940 0.301030 -1.273775
1.397940 0.477121 -1.273744
1.397940 0.602060 -1.273724
1.397940 0.698970 -1.273717
1.397940 0.778151 -1.273721
1.397940 0.845098 -1.273739
1.397940 0.903090 -1.273776
1.397940 0.954243 -1.273839
1.397940 1.000000 -1.273950
1.397940 1.041393 -1.274231
1.397940 1.079181 -1.274300
1.397940 1.113943 -1.274298
1.397940 1.146128 -1.274283
1.397940 1.176091 -1.274338
1.397940 1.204120 -1.274200
1.397940 1.230449 -1.273991
1.397940 1.255273 -1.273737
1.397940 1.278754 -1.273452
1.397940 1.301030 -1.273145
1.397940 1.322219 -1.272822
1.397940 1.342423 -1.272486
1.397940 1.361728 -1.272134
1.397940 1.380211 -1.271798
1.397940 1.397940 -1.280263
1.397940 1.414973 -1.288702
1.397940 1.431364 -1.305380
1.397940 1.447158 -1.321668
1.397940 1.462398 -1.337901
1.397940 1.477121 -1.354903
1.397940 1.491362 -1.375313
1.414973 0.000000 -1.294133
1.414973 0.301030 -1.293890
1.414973 0.477121 -1.293655
1.414973 0.602060 -1.293427
1.414973 0.698970 -1.293201
1.414973 0.778151 -1.292976
1.414973 0.845098 -1.292753
1.414973 0.903090 -1.292530
1.414973 0.954243 -1.292307
1.414973 1.000000 -1.292084
1.414973 1.041393 -1.291861
1.414973 1.079181 -1.291638
1.414973 1.113943 -1.291414
1.414973 1.146128 -1.291189
1.414973 1.176091 -1.290964
1.414973 1.204120 -1.290739
1.414973 1.230449 -1.290513
1.414973 1.255273 -1.290286
1.414973 1.278754 -1.290058
1.414973 1.301030 -1.289830
1.414973 1.322219 -1.289602
1.414973 1.342423 -1.289372
1.414973 1.361728 -1.289143
1.414973 1.380211 -1.288916
1.414973 1.397940 -1.288702
1.414973 1.414973 -1.297031
1.414973 1.431364 -1.305186
1.414973 1.447158 -1.321461
1.414973 1.462398 -1.337687
1.414973 1.477121 -1.354677
1.414973 1.491362 -1.375054
1.431364 0.000000 -1.311040
1.431364 0.301030 -1.310743
1.431364 0.477121 -1.310472
1.431364 0.602060 -1.310217
1.431364 0.698970 -1.309972
1.431364 0.778151 -1.309733
1.431364 0.845098 -1.309498
1.431364 0.903090 -1.309266
1.431364 0.954243 -1.309035
1.431364 1.000000 -1.308806
1.431364 1.041393 -1.308577
1.431364 1.079181 -1.308348
1.431364 1.113943 -1.308120
1.431364 1.146128 -1.307892
1.431364 1.176091 -1.307664
1.431364 1.204120 -1.307436
1.431364 1.230449 -1.307207
1.431364 1.255273 -1.306979
1.431364 1.278754 -1.306749
1.431364 1.301030 -1.306520
1.431364 1.322219 -1.306290
1.431364 1.342423 -1.306060
1.431364 1.361728 -1.305831
1.431364 1.380211 -1.305602
1.431364 1.397940 -1.305380
1.431364 1.414973 -1.305186
1.431364 1.431364 -1.313274
1.431364 1.447158 -1.321316
1.431364 1.462398 -1.337520
1.431364 1.477121 -1.354496
1.431364 1.491362 -1.374852
1.447158 0.000000 -1.327913
1.447158 0.301030 -1.327478
1.447158 0.477121 -1.327112
1.447158 0.602060 -1.326789
1.447158 0.698970 -1.326493
1.447158 0.778151 -1.326215
1.447158 0.845098 -1.325949
1.447158 0.903090 -1.325691
1.447158 0.954243 -1.325439
1.447158 1.000000 -1.325192
1.447158 1.041393 -1.324948
1.447158 1.079181 -1.324706
1.447158 1.113943 -1.324467
1.447158 1.146128 -1.324229
1.447158 1.176091 -1.323992
1.447158 1.204120 -1.323756
1.447158 1.230449 -1.323521
1.447158 1.255273 -1.323287
1.447158 1.278754 -1.323053
1.447158 1.301030 -1.322819
1.447158 1.322219 -1.322586
1.447158 1.342423 -1.322354
1.447158 1.361728 -1.322122
1.447158 1.380211 -1.321892
1.447158 1.397940 -1.321668
1.447158 1.414973 -1.321461
1.447158 1.431364 -1.321316
1.447158 1.447158 -1.329282
1.447158 1.462398 -1.337495
1.447158 1.477121 -1.354422
1.447158 1.491362 -1.374743
1.462398 0.000000 -1.345659
1.462398 0.301030 -1.344870
1.462398 0.477121 -1.344262
1.462398 0.602060 -1.343764
1.462398 0.698970 -1.343337
1.462398 0.778151 -1.342957
1.462398 0.845098 -1.342610
1.462398 0.903090 -1.342286
1.462398 0.954243 -1.341979
1.462398 1.000000 -1.341685
1.462398 1.041393 -1.341401
1.462398 1.079181 -1.341125
1.462398 1.113943 -1.340856
1.462398 1.146128 -1.340592
1.462398 1.176091 -1.340333
1.462398 1.204120 -1.340077
1.462398 1.230449 -1.339824
1.462398 1.255273 -1.339575
1.462398 1.278754 -1.339327
1.462398 1.301030 -1.339082
1.462398 1.322219 -1.338840
1.462398 1.342423 -1.338599
1.462398 1.361728 -1.338362
1.462398 1.380211 -1.338127
1.462398 1.397940 -1.337901
1.462398 1.414973 -1.337687
1.462398 1.431364 -1.337520
1.462398 1.447158 -1.337495
1.462398 1.462398 -1.345588
1.462398 1.477121 -1.354687
1.462398 1.491362 -1.374887
1.477121 0.000000 -1.366682
1.477121 0.301030 -1.364943
1.477121 0.477121 -1.363693
1.477121 0.602060 -1.362736
1.477121 0.698970 -1.361964
1.477121 0.778151 -1.361317
1.477121 0.845098 -1.360756
1.477121 0.903090 -1.360258
1.477121 0.954243 -1.359806
1.477121 1.000000 -1.359389
1.477121 1.041393 -1.359001
1.477121 1.079181 -1.358635
1.477121 1.113943 -1.358287
1.477121 1.146128 -1.357954
1.477121 1.176091 -1.357634
1.477121 1.204120 -1.357324
1.477121 1.230449 -1.357025
1.477121 1.255273 -1.356734
1.477121 1.278754 -1.356450
1.477121 1.301030 -1.356174
1.477121 1.322219 -1.355905
1.477121 1.342423 -1.355642
1.477121 1.361728 -1.355387
1.477121 1.380211 -1.355137
1.477121 1.397940 -1.354903
1.477121 1.414973 -1.354677
1.477121 1.431364 -1.354496
1.477121 1.447158 -1.354422
1.477121 1.462398 -1.354687
1.477121 1.477121 -1.363527
1.477121 1.491362 -1.375861
1.491362 0.000000 -1.399609
1.491362 0.301030 -1.394663
1.491362 0.477121 -1.391395
1.491362 0.602060 -1.389032
1.491362 0.698970 -1.387222
1.491362 0.778151 -1.385776
1.491362 0.845098 -1.384580
1.491362 0.903090 -1.383565
1.491362 0.954243 -1.382684
1.491362 1.000000 -1.381905
1.491362 1.041393 -1.381207
1.491362 1.079181 -1.380573
1.491362 1.113943 -1.379992
1.491362 1.146128 -1.379455
1.491362 1.176091 -1.378956
1.491362 1.204120 -1.378488
1.491362 1.230449 -1.378049
1.491362 1.255273 -1.377634
1.491362 1.278754 -1.377242
1.491362 1.301030 -1.376871
1.491362 1.322219 -1.376519
1.491362 1.342423 -1.376186
1.491362 1.361728 -1.375876
1.491362 1.380211 -1.375575
1.491362 1.397940 -1.375313
1.491362 1.414973 -1.375054
1.491362 1.431364 -1.374852
1.491362 1.447158 -1.374743
1.491362 1.462398 -1.374887
1.491362 1.477121 -1.375861
1.491362 1.491362 -1.387498


==> parts/figures/sampleModesPlots/Delta1.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-55.000000,xmax=55.000000,ymin=-55.000000,ymax=55.000000] {\CurrentFilePath/src/Delta1};
\end{axis}
\end{tikzpicture}%

==> parts/figures/sampleModesPlots/Delta2.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-55.000000,xmax=55.000000,ymin=-55.000000,ymax=55.000000] {\CurrentFilePath/src/Delta2};
\end{axis}
\end{tikzpicture}%

==> parts/figures/sampleModesPlots/Delta3.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-55.000000,xmax=55.000000,ymin=-55.000000,ymax=55.000000] {\CurrentFilePath/src/Delta3};
\end{axis}
\end{tikzpicture}%

==> parts/figures/sampleModesPlots/R1.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xtick={-40,0,+40},
    ytick={-40,0,+40},
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-44.000000,xmax=44.000000,ymin=-44.000000,ymax=44.000000] {\CurrentFilePath/src/R1};
\end{axis}
\end{tikzpicture}%


==> parts/figures/sampleModesPlots/R2.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xtick={-40,0,+40},
    ytick={-40,0,+40},
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-44.000000,xmax=44.000000,ymin=-44.000000,ymax=44.000000] {\CurrentFilePath/src/R2};
\end{axis}
\end{tikzpicture}%


==> parts/figures/sampleModesPlots/R3.tikz <==
\begin{tikzpicture}
\begin{axis}[%
    width=0.5\figW,
    height=0.5\figW,
    enlargelimits=false,
    axis on top,
    scale only axis,
    xtick={-40,0,+40},
    ytick={-40,0,+40},
    xlabel={$x [\mu\mathrm{m}]$},
    ylabel={$y [\mu\mathrm{m}]$},
]
\addplot graphics [xmin=-44.000000,xmax=44.000000,ymin=-44.000000,ymax=44.000000] {\CurrentFilePath/src/R3};
\end{axis}
\end{tikzpicture}%

